Connecting Vision and Language with Localized Narratives

We propose Localized Narratives, a new form of multimodal image annotations connecting vision and language. We ask annotators to describe an image with their voice while simultaneously hovering their mouse over the region they are describing. Since the voice and the mouse pointer are synchronized, we can localize every single word in the description. This dense visual grounding takes the form of a mouse trace segment per word and is unique to our data. We annotated 849k images with Localized Narratives: the whole COCO, Flickr30k, and ADE20K datasets, and 671k images of Open Images, all of which we make publicly available. We provide an extensive analysis of these annotations showing they are diverse, accurate, and efficient to produce. We also demonstrate their utility on the application of controlled image captioning.

==> figures/data/2D_hist_trace_location.txt <==
-1.9199999999999995	-1.9199697698376135	156.0
-1.9199999999999995	-1.8399706162568013	135.0
-1.9199999999999995	-1.7599714626759888	170.0
-1.9199999999999995	-1.6799723090951766	175.0
-1.9199999999999995	-1.5999731555143644	181.0
-1.9199999999999995	-1.519974001933552	205.0
-1.9199999999999995	-1.4399748483527397	264.0
-1.9199999999999995	-1.3599756947719275	228.0
-1.9199999999999995	-1.2799765411911153	291.0
-1.9199999999999995	-1.199977387610303	285.0
-1.9199999999999995	-1.1199782340294906	337.0
-1.9199999999999995	-1.0399790804486784	360.0
-1.9199999999999995	-0.9599799268678662	401.0
-1.9199999999999995	-0.8799807732870537	463.0
-1.9199999999999995	-0.7999816197062415	456.0
-1.9199999999999995	-0.7199824661254293	515.0
-1.9199999999999995	-0.639983312544617	610.0
-1.9199999999999995	-0.5599841589638048	548.0
-1.9199999999999995	-0.4799850053829924	584.0
-1.9199999999999995	-0.39998585180218016	622.0
-1.9199999999999995	-0.31998669822136794	653.0
-1.9199999999999995	-0.2399875446405555	621.0
-1.9199999999999995	-0.15998839105974327	718.0
-1.9199999999999995	-0.07998923747893105	650.0
-1.9199999999999995	9.91610188116887e-06	678.0
-1.9199999999999995	0.08000906968269339	694.0
-1.9199999999999995	0.16000822326350583	601.0
-1.9199999999999995	0.24000737684431828	640.0
-1.9199999999999995	0.3200065304251303	593.0
-1.9199999999999995	0.4000056840059427	583.0
-1.9199999999999995	0.4800048375867547	552.0
-1.9199999999999995	0.5600039911675672	488.0
-1.9199999999999995	0.6400031447483796	441.0
-1.9199999999999995	0.7200022983291916	447.0
-1.9199999999999995	0.800001451910004	442.0
-1.9199999999999995	0.880000605490816	366.0
-1.9199999999999995	0.9599997590716285	347.0
-1.9199999999999995	1.039998912652441	305.0
-1.9199999999999995	1.119998066233253	271.0
-1.9199999999999995	1.1999972198140654	251.0
-1.9199999999999995	1.2799963733948778	218.0
-1.9199999999999995	1.3599955269756898	189.0
-1.9199999999999995	1.4399946805565023	181.0
-1.9199999999999995	1.5199938341373147	157.0
-1.9199999999999995	1.5999929877181267	133.0
-1.9199999999999995	1.6799921412989391	107.0
-1.9199999999999995	1.7599912948797511	108.0
-1.9199999999999995	1.8399904484605636	100.0
-1.9199999999999995	1.919989602041376	102.0
-1.8399999999999996	-1.9199697698376135	134.0
-1.8399999999999996	-1.8399706162568013	144.0
-1.8399999999999996	-1.7599714626759888	165.0
-1.8399999999999996	-1.6799723090951766	199.0
-1.8399999999999996	-1.5999731555143644	203.0
-1.8399999999999996	-1.519974001933552	234.0
-1.8399999999999996	-1.4399748483527397	258.0
-1.8399999999999996	-1.3599756947719275	268.0
-1.8399999999999996	-1.2799765411911153	300.0
-1.8399999999999996	-1.199977387610303	337.0
-1.8399999999999996	-1.1199782340294906	373.0
-1.8399999999999996	-1.0399790804486784	402.0
-1.8399999999999996	-0.9599799268678662	427.0
-1.8399999999999996	-0.8799807732870537	523.0
-1.8399999999999996	-0.7999816197062415	502.0
-1.8399999999999996	-0.7199824661254293	536.0
-1.8399999999999996	-0.639983312544617	572.0
-1.8399999999999996	-0.5599841589638048	660.0
-1.8399999999999996	-0.4799850053829924	644.0
-1.8399999999999996	-0.39998585180218016	618.0
-1.8399999999999996	-0.31998669822136794	728.0
-1.8399999999999996	-0.2399875446405555	689.0
-1.8399999999999996	-0.15998839105974327	755.0
-1.8399999999999996	-0.07998923747893105	721.0
-1.8399999999999996	9.91610188116887e-06	705.0
-1.8399999999999996	0.08000906968269339	709.0
-1.8399999999999996	0.16000822326350583	700.0
-1.8399999999999996	0.24000737684431828	663.0
-1.8399999999999996	0.3200065304251303	641.0
-1.8399999999999996	0.4000056840059427	586.0
-1.8399999999999996	0.4800048375867547	582.0
-1.8399999999999996	0.5600039911675672	552.0
-1.8399999999999996	0.6400031447483796	525.0
-1.8399999999999996	0.7200022983291916	429.0
-1.8399999999999996	0.800001451910004	416.0
-1.8399999999999996	0.880000605490816	384.0
-1.8399999999999996	0.9599997590716285	353.0
-1.8399999999999996	1.039998912652441	322.0
-1.8399999999999996	1.119998066233253	308.0
-1.8399999999999996	1.1999972198140654	257.0
-1.8399999999999996	1.2799963733948778	237.0
-1.8399999999999996	1.3599955269756898	205.0
-1.8399999999999996	1.4399946805565023	182.0
-1.8399999999999996	1.5199938341373147	160.0
-1.8399999999999996	1.5999929877181267	165.0
-1.8399999999999996	1.6799921412989391	140.0
-1.8399999999999996	1.7599912948797511	113.0
-1.8399999999999996	1.8399904484605636	124.0
-1.8399999999999996	1.919989602041376	87.0
-1.7599999999999996	-1.9199697698376135	158.0
-1.7599999999999996	-1.8399706162568013	137.0
-1.7599999999999996	-1.7599714626759888	159.0
-1.7599999999999996	-1.6799723090951766	204.0
-1.7599999999999996	-1.5999731555143644	187.0
-1.7599999999999996	-1.519974001933552	209.0
-1.7599999999999996	-1.4399748483527397	259.0
-1.7599999999999996	-1.3599756947719275	297.0
-1.7599999999999996	-1.2799765411911153	330.0
-1.7599999999999996	-1.199977387610303	345.0
-1.7599999999999996	-1.1199782340294906	436.0
-1.7599999999999996	-1.0399790804486784	443.0
-1.7599999999999996	-0.9599799268678662	517.0
-1.7599999999999996	-0.8799807732870537	608.0
-1.7599999999999996	-0.7999816197062415	594.0
-1.7599999999999996	-0.7199824661254293	633.0
-1.7599999999999996	-0.639983312544617	660.0
-1.7599999999999996	-0.5599841589638048	672.0
-1.7599999999999996	-0.4799850053829924	707.0
-1.7599999999999996	-0.39998585180218016	683.0
-1.7599999999999996	-0.31998669822136794	760.0
-1.7599999999999996	-0.2399875446405555	738.0
-1.7599999999999996	-0.15998839105974327	798.0
-1.7599999999999996	-0.07998923747893105	773.0
-1.7599999999999996	9.91610188116887e-06	790.0
-1.7599999999999996	0.08000906968269339	786.0
-1.7599999999999996	0.16000822326350583	778.0
-1.7599999999999996	0.24000737684431828	749.0
-1.7599999999999996	0.3200065304251303	715.0
-1.7599999999999996	0.4000056840059427	634.0
-1.7599999999999996	0.4800048375867547	616.0
-1.7599999999999996	0.5600039911675672	577.0
-1.7599999999999996	0.6400031447483796	513.0
-1.7599999999999996	0.7200022983291916	547.0
-1.7599999999999996	0.800001451910004	512.0
-1.7599999999999996	0.880000605490816	479.0
-1.7599999999999996	0.9599997590716285	380.0
-1.7599999999999996	1.039998912652441	344.0
-1.7599999999999996	1.119998066233253	306.0
-1.7599999999999996	1.1999972198140654	304.0
-1.7599999999999996	1.2799963733948778	264.0
-1.7599999999999996	1.3599955269756898	207.0
-1.7599999999999996	1.4399946805565023	216.0
-1.7599999999999996	1.5199938341373147	187.0
-1.7599999999999996	1.5999929877181267	194.0
-1.7599999999999996	1.6799921412989391	137.0
-1.7599999999999996	1.7599912948797511	162.0
-1.7599999999999996	1.8399904484605636	132.0
-1.7599999999999996	1.919989602041376	115.0
-1.6799999999999997	-1.9199697698376135	153.0
-1.6799999999999997	-1.8399706162568013	175.0
-1.6799999999999997	-1.7599714626759888	190.0
-1.6799999999999997	-1.6799723090951766	232.0
-1.6799999999999997	-1.5999731555143644	232.0
-1.6799999999999997	-1.519974001933552	249.0
-1.6799999999999997	-1.4399748483527397	349.0
-1.6799999999999997	-1.3599756947719275	307.0
-1.6799999999999997	-1.2799765411911153	371.0
-1.6799999999999997	-1.199977387610303	365.0
-1.6799999999999997	-1.1199782340294906	464.0
-1.6799999999999997	-1.0399790804486784	452.0
-1.6799999999999997	-0.9599799268678662	499.0
-1.6799999999999997	-0.8799807732870537	565.0
-1.6799999999999997	-0.7999816197062415	619.0
-1.6799999999999997	-0.7199824661254293	652.0
-1.6799999999999997	-0.639983312544617	690.0
-1.6799999999999997	-0.5599841589638048	721.0
-1.6799999999999997	-0.4799850053829924	784.0
-1.6799999999999997	-0.39998585180218016	863.0
-1.6799999999999997	-0.31998669822136794	843.0
-1.6799999999999997	-0.2399875446405555	873.0
-1.6799999999999997	-0.15998839105974327	879.0
-1.6799999999999997	-0.07998923747893105	919.0
-1.6799999999999997	9.91610188116887e-06	897.0
-1.6799999999999997	0.08000906968269339	858.0
-1.6799999999999997	0.16000822326350583	912.0
-1.6799999999999997	0.24000737684431828	846.0
-1.6799999999999997	0.3200065304251303	785.0
-1.6799999999999997	0.4000056840059427	744.0
-1.6799999999999997	0.4800048375867547	723.0
-1.6799999999999997	0.5600039911675672	657.0
-1.6799999999999997	0.6400031447483796	604.0
-1.6799999999999997	0.7200022983291916	575.0
-1.6799999999999997	0.800001451910004	542.0
-1.6799999999999997	0.880000605490816	441.0
-1.6799999999999997	0.9599997590716285	400.0
-1.6799999999999997	1.039998912652441	364.0
-1.6799999999999997	1.119998066233253	297.0
-1.6799999999999997	1.1999972198140654	273.0
-1.6799999999999997	1.2799963733948778	268.0
-1.6799999999999997	1.3599955269756898	230.0
-1.6799999999999997	1.4399946805565023	228.0
-1.6799999999999997	1.5199938341373147	196.0
-1.6799999999999997	1.5999929877181267	183.0
-1.6799999999999997	1.6799921412989391	150.0
-1.6799999999999997	1.7599912948797511	159.0
-1.6799999999999997	1.8399904484605636	148.0
-1.6799999999999997	1.919989602041376	112.0
-1.5999999999999996	-1.9199697698376135	174.0
-1.5999999999999996	-1.8399706162568013	177.0
-1.5999999999999996	-1.7599714626759888	192.0
-1.5999999999999996	-1.6799723090951766	231.0
-1.5999999999999996	-1.5999731555143644	286.0
-1.5999999999999996	-1.519974001933552	256.0
-1.5999999999999996	-1.4399748483527397	315.0
-1.5999999999999996	-1.3599756947719275	346.0
-1.5999999999999996	-1.2799765411911153	377.0
-1.5999999999999996	-1.199977387610303	384.0
-1.5999999999999996	-1.1199782340294906	493.0
-1.5999999999999996	-1.0399790804486784	503.0
-1.5999999999999996	-0.9599799268678662	586.0
-1.5999999999999996	-0.8799807732870537	641.0
-1.5999999999999996	-0.7999816197062415	728.0
-1.5999999999999996	-0.7199824661254293	759.0
-1.5999999999999996	-0.639983312544617	762.0
-1.5999999999999996	-0.5599841589638048	851.0
-1.5999999999999996	-0.4799850053829924	928.0
-1.5999999999999996	-0.39998585180218016	900.0
-1.5999999999999996	-0.31998669822136794	958.0
-1.5999999999999996	-0.2399875446405555	924.0
-1.5999999999999996	-0.15998839105974327	1029.0
-1.5999999999999996	-0.07998923747893105	1004.0
-1.5999999999999996	9.91610188116887e-06	1017.0
-1.5999999999999996	0.08000906968269339	933.0
-1.5999999999999996	0.16000822326350583	994.0
-1.5999999999999996	0.24000737684431828	921.0
-1.5999999999999996	0.3200065304251303	934.0
-1.5999999999999996	0.4000056840059427	826.0
-1.5999999999999996	0.4800048375867547	827.0
-1.5999999999999996	0.5600039911675672	712.0
-1.5999999999999996	0.6400031447483796	703.0
-1.5999999999999996	0.7200022983291916	682.0
-1.5999999999999996	0.800001451910004	531.0
-1.5999999999999996	0.880000605490816	549.0
-1.5999999999999996	0.9599997590716285	464.0
-1.5999999999999996	1.039998912652441	412.0
-1.5999999999999996	1.119998066233253	371.0
-1.5999999999999996	1.1999972198140654	339.0
-1.5999999999999996	1.2799963733948778	298.0
-1.5999999999999996	1.3599955269756898	200.0
-1.5999999999999996	1.4399946805565023	199.0
-1.5999999999999996	1.5199938341373147	202.0
-1.5999999999999996	1.5999929877181267	200.0
-1.5999999999999996	1.6799921412989391	163.0
-1.5999999999999996	1.7599912948797511	144.0
-1.5999999999999996	1.8399904484605636	156.0
-1.5999999999999996	1.919989602041376	132.0
-1.5199999999999996	-1.9199697698376135	195.0
-1.5199999999999996	-1.8399706162568013	201.0
-1.5199999999999996	-1.7599714626759888	210.0
-1.5199999999999996	-1.6799723090951766	244.0
-1.5199999999999996	-1.5999731555143644	302.0
-1.5199999999999996	-1.519974001933552	286.0
-1.5199999999999996	-1.4399748483527397	267.0
-1.5199999999999996	-1.3599756947719275	365.0
-1.5199999999999996	-1.2799765411911153	409.0
-1.5199999999999996	-1.199977387610303	455.0
-1.5199999999999996	-1.1199782340294906	530.0
-1.5199999999999996	-1.0399790804486784	594.0
-1.5199999999999996	-0.9599799268678662	681.0
-1.5199999999999996	-0.8799807732870537	717.0
-1.5199999999999996	-0.7999816197062415	823.0
-1.5199999999999996	-0.7199824661254293	873.0
-1.5199999999999996	-0.639983312544617	892.0
-1.5199999999999996	-0.5599841589638048	941.0
-1.5199999999999996	-0.4799850053829924	939.0
-1.5199999999999996	-0.39998585180218016	1050.0
-1.5199999999999996	-0.31998669822136794	1050.0
-1.5199999999999996	-0.2399875446405555	1106.0
-1.5199999999999996	-0.15998839105974327	1073.0
-1.5199999999999996	-0.07998923747893105	1092.0
-1.5199999999999996	9.91610188116887e-06	1195.0
-1.5199999999999996	0.08000906968269339	1075.0
-1.5199999999999996	0.16000822326350583	1066.0
-1.5199999999999996	0.24000737684431828	1011.0
-1.5199999999999996	0.3200065304251303	1031.0
-1.5199999999999996	0.4000056840059427	923.0
-1.5199999999999996	0.4800048375867547	954.0
-1.5199999999999996	0.5600039911675672	743.0
-1.5199999999999996	0.6400031447483796	797.0
-1.5199999999999996	0.7200022983291916	692.0
-1.5199999999999996	0.800001451910004	638.0
-1.5199999999999996	0.880000605490816	624.0
-1.5199999999999996	0.9599997590716285	499.0
-1.5199999999999996	1.039998912652441	460.0
-1.5199999999999996	1.119998066233253	413.0
-1.5199999999999996	1.1999972198140654	343.0
-1.5199999999999996	1.2799963733948778	282.0
-1.5199999999999996	1.3599955269756898	288.0
-1.5199999999999996	1.4399946805565023	297.0
-1.5199999999999996	1.5199938341373147	225.0
-1.5199999999999996	1.5999929877181267	212.0
-1.5199999999999996	1.6799921412989391	157.0
-1.5199999999999996	1.7599912948797511	180.0
-1.5199999999999996	1.8399904484605636	162.0
-1.5199999999999996	1.919989602041376	154.0
-1.4399999999999995	-1.9199697698376135	192.0
-1.4399999999999995	-1.8399706162568013	177.0
-1.4399999999999995	-1.7599714626759888	251.0
-1.4399999999999995	-1.6799723090951766	244.0
-1.4399999999999995	-1.5999731555143644	289.0
-1.4399999999999995	-1.519974001933552	319.0
-1.4399999999999995	-1.4399748483527397	350.0
-1.4399999999999995	-1.3599756947719275	399.0
-1.4399999999999995	-1.2799765411911153	450.0
-1.4399999999999995	-1.199977387610303	487.0
-1.4399999999999995	-1.1199782340294906	568.0
-1.4399999999999995	-1.0399790804486784	664.0
-1.4399999999999995	-0.9599799268678662	725.0
-1.4399999999999995	-0.8799807732870537	845.0
-1.4399999999999995	-0.7999816197062415	856.0
-1.4399999999999995	-0.7199824661254293	899.0
-1.4399999999999995	-0.639983312544617	1052.0
-1.4399999999999995	-0.5599841589638048	1133.0
-1.4399999999999995	-0.4799850053829924	1120.0
-1.4399999999999995	-0.39998585180218016	1154.0
-1.4399999999999995	-0.31998669822136794	1250.0
-1.4399999999999995	-0.2399875446405555	1234.0
-1.4399999999999995	-0.15998839105974327	1302.0
-1.4399999999999995	-0.07998923747893105	1255.0
-1.4399999999999995	9.91610188116887e-06	1288.0
-1.4399999999999995	0.08000906968269339	1234.0
-1.4399999999999995	0.16000822326350583	1229.0
-1.4399999999999995	0.24000737684431828	1207.0
-1.4399999999999995	0.3200065304251303	1107.0
-1.4399999999999995	0.4000056840059427	1068.0
-1.4399999999999995	0.4800048375867547	1050.0
-1.4399999999999995	0.5600039911675672	949.0
-1.4399999999999995	0.6400031447483796	839.0
-1.4399999999999995	0.7200022983291916	733.0
-1.4399999999999995	0.800001451910004	716.0
-1.4399999999999995	0.880000605490816	624.0
-1.4399999999999995	0.9599997590716285	574.0
-1.4399999999999995	1.039998912652441	487.0
-1.4399999999999995	1.119998066233253	424.0
-1.4399999999999995	1.1999972198140654	391.0
-1.4399999999999995	1.2799963733948778	362.0
-1.4399999999999995	1.3599955269756898	291.0
-1.4399999999999995	1.4399946805565023	255.0
-1.4399999999999995	1.5199938341373147	224.0
-1.4399999999999995	1.5999929877181267	215.0
-1.4399999999999995	1.6799921412989391	202.0
-1.4399999999999995	1.7599912948797511	197.0
-1.4399999999999995	1.8399904484605636	139.0
-1.4399999999999995	1.919989602041376	150.0
-1.3599999999999997	-1.9199697698376135	215.0
-1.3599999999999997	-1.8399706162568013	221.0
-1.3599999999999997	-1.7599714626759888	211.0
-1.3599999999999997	-1.6799723090951766	280.0
-1.3599999999999997	-1.5999731555143644	323.0
-1.3599999999999997	-1.519974001933552	353.0
-1.3599999999999997	-1.4399748483527397	394.0
-1.3599999999999997	-1.3599756947719275	496.0
-1.3599999999999997	-1.2799765411911153	486.0
-1.3599999999999997	-1.199977387610303	570.0
-1.3599999999999997	-1.1199782340294906	608.0
-1.3599999999999997	-1.0399790804486784	758.0
-1.3599999999999997	-0.9599799268678662	752.0
-1.3599999999999997	-0.8799807732870537	903.0
-1.3599999999999997	-0.7999816197062415	937.0
-1.3599999999999997	-0.7199824661254293	1067.0
-1.3599999999999997	-0.639983312544617	1108.0
-1.3599999999999997	-0.5599841589638048	1184.0
-1.3599999999999997	-0.4799850053829924	1268.0
-1.3599999999999997	-0.39998585180218016	1317.0
-1.3599999999999997	-0.31998669822136794	1377.0
-1.3599999999999997	-0.2399875446405555	1467.0
-1.3599999999999997	-0.15998839105974327	1369.0
-1.3599999999999997	-0.07998923747893105	1433.0
-1.3599999999999997	9.91610188116887e-06	1392.0
-1.3599999999999997	0.08000906968269339	1354.0
-1.3599999999999997	0.16000822326350583	1369.0
-1.3599999999999997	0.24000737684431828	1246.0
-1.3599999999999997	0.3200065304251303	1231.0
-1.3599999999999997	0.4000056840059427	1258.0
-1.3599999999999997	0.4800048375867547	1128.0
-1.3599999999999997	0.5600039911675672	1103.0
-1.3599999999999997	0.6400031447483796	965.0
-1.3599999999999997	0.7200022983291916	917.0
-1.3599999999999997	0.800001451910004	772.0
-1.3599999999999997	0.880000605490816	714.0
-1.3599999999999997	0.9599997590716285	687.0
-1.3599999999999997	1.039998912652441	582.0
-1.3599999999999997	1.119998066233253	512.0
-1.3599999999999997	1.1999972198140654	426.0
-1.3599999999999997	1.2799963733948778	360.0
-1.3599999999999997	1.3599955269756898	296.0
-1.3599999999999997	1.4399946805565023	292.0
-1.3599999999999997	1.5199938341373147	244.0
-1.3599999999999997	1.5999929877181267	255.0
-1.3599999999999997	1.6799921412989391	211.0
-1.3599999999999997	1.7599912948797511	203.0
-1.3599999999999997	1.8399904484605636	175.0
-1.3599999999999997	1.919989602041376	153.0
-1.2799999999999998	-1.9199697698376135	208.0
-1.2799999999999998	-1.8399706162568013	239.0
-1.2799999999999998	-1.7599714626759888	239.0
-1.2799999999999998	-1.6799723090951766	254.0
-1.2799999999999998	-1.5999731555143644	344.0
-1.2799999999999998	-1.519974001933552	370.0
-1.2799999999999998	-1.4399748483527397	410.0
-1.2799999999999998	-1.3599756947719275	491.0
-1.2799999999999998	-1.2799765411911153	517.0
-1.2799999999999998	-1.199977387610303	635.0
-1.2799999999999998	-1.1199782340294906	700.0
-1.2799999999999998	-1.0399790804486784	830.0
-1.2799999999999998	-0.9599799268678662	985.0
-1.2799999999999998	-0.8799807732870537	1042.0
-1.2799999999999998	-0.7999816197062415	1111.0
-1.2799999999999998	-0.7199824661254293	1225.0
-1.2799999999999998	-0.639983312544617	1351.0
-1.2799999999999998	-0.5599841589638048	1391.0
-1.2799999999999998	-0.4799850053829924	1488.0
-1.2799999999999998	-0.39998585180218016	1634.0
-1.2799999999999998	-0.31998669822136794	1689.0
-1.2799999999999998	-0.2399875446405555	1606.0
-1.2799999999999998	-0.15998839105974327	1653.0
-1.2799999999999998	-0.07998923747893105	1711.0
-1.2799999999999998	9.91610188116887e-06	1672.0
-1.2799999999999998	0.08000906968269339	1679.0
-1.2799999999999998	0.16000822326350583	1623.0
-1.2799999999999998	0.24000737684431828	1559.0
-1.2799999999999998	0.3200065304251303	1469.0
-1.2799999999999998	0.4000056840059427	1434.0
-1.2799999999999998	0.4800048375867547	1386.0
-1.2799999999999998	0.5600039911675672	1236.0
-1.2799999999999998	0.6400031447483796	1147.0
-1.2799999999999998	0.7200022983291916	974.0
-1.2799999999999998	0.800001451910004	934.0
-1.2799999999999998	0.880000605490816	815.0
-1.2799999999999998	0.9599997590716285	720.0
-1.2799999999999998	1.039998912652441	607.0
-1.2799999999999998	1.119998066233253	543.0
-1.2799999999999998	1.1999972198140654	473.0
-1.2799999999999998	1.2799963733948778	415.0
-1.2799999999999998	1.3599955269756898	384.0
-1.2799999999999998	1.4399946805565023	297.0
-1.2799999999999998	1.5199938341373147	274.0
-1.2799999999999998	1.5999929877181267	251.0
-1.2799999999999998	1.6799921412989391	229.0
-1.2799999999999998	1.7599912948797511	221.0
-1.2799999999999998	1.8399904484605636	179.0
-1.2799999999999998	1.919989602041376	158.0
-1.1999999999999997	-1.9199697698376135	239.0
-1.1999999999999997	-1.8399706162568013	244.0
-1.1999999999999997	-1.7599714626759888	282.0
-1.1999999999999997	-1.6799723090951766	316.0
-1.1999999999999997	-1.5999731555143644	337.0
-1.1999999999999997	-1.519974001933552	404.0
-1.1999999999999997	-1.4399748483527397	437.0
-1.1999999999999997	-1.3599756947719275	532.0
-1.1999999999999997	-1.2799765411911153	631.0
-1.1999999999999997	-1.199977387610303	697.0
-1.1999999999999997	-1.1199782340294906	830.0
-1.1999999999999997	-1.0399790804486784	887.0
-1.1999999999999997	-0.9599799268678662	1035.0
-1.1999999999999997	-0.8799807732870537	1137.0
-1.1999999999999997	-0.7999816197062415	1286.0
-1.1999999999999997	-0.7199824661254293	1430.0
-1.1999999999999997	-0.639983312544617	1499.0
-1.1999999999999997	-0.5599841589638048	1613.0
-1.1999999999999997	-0.4799850053829924	1705.0
-1.1999999999999997	-0.39998585180218016	1919.0
-1.1999999999999997	-0.31998669822136794	1930.0
-1.1999999999999997	-0.2399875446405555	1916.0
-1.1999999999999997	-0.15998839105974327	2006.0
-1.1999999999999997	-0.07998923747893105	2028.0
-1.1999999999999997	9.91610188116887e-06	2013.0
-1.1999999999999997	0.08000906968269339	1946.0
-1.1999999999999997	0.16000822326350583	1889.0
-1.1999999999999997	0.24000737684431828	1809.0
-1.1999999999999997	0.3200065304251303	1709.0
-1.1999999999999997	0.4000056840059427	1649.0
-1.1999999999999997	0.4800048375867547	1539.0
-1.1999999999999997	0.5600039911675672	1368.0
-1.1999999999999997	0.6400031447483796	1268.0
-1.1999999999999997	0.7200022983291916	1182.0
-1.1999999999999997	0.800001451910004	1092.0
-1.1999999999999997	0.880000605490816	917.0
-1.1999999999999997	0.9599997590716285	813.0
-1.1999999999999997	1.039998912652441	722.0
-1.1999999999999997	1.119998066233253	558.0
-1.1999999999999997	1.1999972198140654	514.0
-1.1999999999999997	1.2799963733948778	456.0
-1.1999999999999997	1.3599955269756898	392.0
-1.1999999999999997	1.4399946805565023	324.0
-1.1999999999999997	1.5199938341373147	307.0
-1.1999999999999997	1.5999929877181267	268.0
-1.1999999999999997	1.6799921412989391	217.0
-1.1999999999999997	1.7599912948797511	222.0
-1.1999999999999997	1.8399904484605636	163.0
-1.1999999999999997	1.919989602041376	169.0
-1.1199999999999997	-1.9199697698376135	247.0
-1.1199999999999997	-1.8399706162568013	240.0
-1.1199999999999997	-1.7599714626759888	320.0
-1.1199999999999997	-1.6799723090951766	309.0
-1.1199999999999997	-1.5999731555143644	371.0
-1.1199999999999997	-1.519974001933552	411.0
-1.1199999999999997	-1.4399748483527397	417.0
-1.1199999999999997	-1.3599756947719275	605.0
-1.1199999999999997	-1.2799765411911153	650.0
-1.1199999999999997	-1.199977387610303	750.0
-1.1199999999999997	-1.1199782340294906	909.0
-1.1199999999999997	-1.0399790804486784	1097.0
-1.1199999999999997	-0.9599799268678662	1272.0
-1.1199999999999997	-0.8799807732870537	1415.0
-1.1199999999999997	-0.7999816197062415	1712.0
-1.1199999999999997	-0.7199824661254293	1651.0
-1.1199999999999997	-0.639983312544617	1848.0
-1.1199999999999997	-0.5599841589638048	1907.0
-1.1199999999999997	-0.4799850053829924	2108.0
-1.1199999999999997	-0.39998585180218016	2246.0
-1.1199999999999997	-0.31998669822136794	2278.0
-1.1199999999999997	-0.2399875446405555	2302.0
-1.1199999999999997	-0.15998839105974327	2491.0
-1.1199999999999997	-0.07998923747893105	2440.0
-1.1199999999999997	9.91610188116887e-06	2301.0
-1.1199999999999997	0.08000906968269339	2291.0
-1.1199999999999997	0.16000822326350583	2281.0
-1.1199999999999997	0.24000737684431828	2144.0
-1.1199999999999997	0.3200065304251303	2073.0
-1.1199999999999997	0.4000056840059427	1866.0
-1.1199999999999997	0.4800048375867547	1776.0
-1.1199999999999997	0.5600039911675672	1691.0
-1.1199999999999997	0.6400031447483796	1489.0
-1.1199999999999997	0.7200022983291916	1367.0
-1.1199999999999997	0.800001451910004	1224.0
-1.1199999999999997	0.880000605490816	1123.0
-1.1199999999999997	0.9599997590716285	866.0
-1.1199999999999997	1.039998912652441	757.0
-1.1199999999999997	1.119998066233253	707.0
-1.1199999999999997	1.1999972198140654	575.0
-1.1199999999999997	1.2799963733948778	468.0
-1.1199999999999997	1.3599955269756898	425.0
-1.1199999999999997	1.4399946805565023	348.0
-1.1199999999999997	1.5199938341373147	320.0
-1.1199999999999997	1.5999929877181267	304.0
-1.1199999999999997	1.6799921412989391	252.0
-1.1199999999999997	1.7599912948797511	260.0
-1.1199999999999997	1.8399904484605636	193.0
-1.1199999999999997	1.919989602041376	182.0
-1.0399999999999996	-1.9199697698376135	248.0
-1.0399999999999996	-1.8399706162568013	259.0
-1.0399999999999996	-1.7599714626759888	345.0
-1.0399999999999996	-1.6799723090951766	357.0
-1.0399999999999996	-1.5999731555143644	362.0
-1.0399999999999996	-1.519974001933552	432.0
-1.0399999999999996	-1.4399748483527397	528.0
-1.0399999999999996	-1.3599756947719275	574.0
-1.0399999999999996	-1.2799765411911153	728.0
-1.0399999999999996	-1.199977387610303	817.0
-1.0399999999999996	-1.1199782340294906	965.0
-1.0399999999999996	-1.0399790804486784	1206.0
-1.0399999999999996	-0.9599799268678662	1499.0
-1.0399999999999996	-0.8799807732870537	1710.0
-1.0399999999999996	-0.7999816197062415	1854.0
-1.0399999999999996	-0.7199824661254293	2022.0
-1.0399999999999996	-0.639983312544617	2100.0
-1.0399999999999996	-0.5599841589638048	2352.0
-1.0399999999999996	-0.4799850053829924	2548.0
-1.0399999999999996	-0.39998585180218016	2759.0
-1.0399999999999996	-0.31998669822136794	2850.0
-1.0399999999999996	-0.2399875446405555	2873.0
-1.0399999999999996	-0.15998839105974327	3041.0
-1.0399999999999996	-0.07998923747893105	2882.0
-1.0399999999999996	9.91610188116887e-06	2998.0
-1.0399999999999996	0.08000906968269339	2897.0
-1.0399999999999996	0.16000822326350583	2745.0
-1.0399999999999996	0.24000737684431828	2679.0
-1.0399999999999996	0.3200065304251303	2426.0
-1.0399999999999996	0.4000056840059427	2463.0
-1.0399999999999996	0.4800048375867547	2285.0
-1.0399999999999996	0.5600039911675672	2043.0
-1.0399999999999996	0.6400031447483796	1833.0
-1.0399999999999996	0.7200022983291916	1580.0
-1.0399999999999996	0.800001451910004	1444.0
-1.0399999999999996	0.880000605490816	1235.0
-1.0399999999999996	0.9599997590716285	1027.0
-1.0399999999999996	1.039998912652441	937.0
-1.0399999999999996	1.119998066233253	715.0
-1.0399999999999996	1.1999972198140654	620.0
-1.0399999999999996	1.2799963733948778	484.0
-1.0399999999999996	1.3599955269756898	457.0
-1.0399999999999996	1.4399946805565023	409.0
-1.0399999999999996	1.5199938341373147	328.0
-1.0399999999999996	1.5999929877181267	293.0
-1.0399999999999996	1.6799921412989391	228.0
-1.0399999999999996	1.7599912948797511	244.0
-1.0399999999999996	1.8399904484605636	231.0
-1.0399999999999996	1.919989602041376	201.0
-0.9599999999999997	-1.9199697698376135	267.0
-0.9599999999999997	-1.8399706162568013	291.0
-0.9599999999999997	-1.7599714626759888	362.0
-0.9599999999999997	-1.6799723090951766	403.0
-0.9599999999999997	-1.5999731555143644	389.0
-0.9599999999999997	-1.519974001933552	427.0
-0.9599999999999997	-1.4399748483527397	611.0
-0.9599999999999997	-1.3599756947719275	738.0
-0.9599999999999997	-1.2799765411911153	825.0
-0.9599999999999997	-1.199977387610303	938.0
-0.9599999999999997	-1.1199782340294906	1135.0
-0.9599999999999997	-1.0399790804486784	1433.0
-0.9599999999999997	-0.9599799268678662	1699.0
-0.9599999999999997	-0.8799807732870537	1981.0
-0.9599999999999997	-0.7999816197062415	2123.0
-0.9599999999999997	-0.7199824661254293	2456.0
-0.9599999999999997	-0.639983312544617	2708.0
-0.9599999999999997	-0.5599841589638048	2987.0
-0.9599999999999997	-0.4799850053829924	3127.0
-0.9599999999999997	-0.39998585180218016	3169.0
-0.9599999999999997	-0.31998669822136794	3307.0
-0.9599999999999997	-0.2399875446405555	3605.0
-0.9599999999999997	-0.15998839105974327	3754.0
-0.9599999999999997	-0.07998923747893105	3495.0
-0.9599999999999997	9.91610188116887e-06	3450.0
-0.9599999999999997	0.08000906968269339	3557.0
-0.9599999999999997	0.16000822326350583	3532.0
-0.9599999999999997	0.24000737684431828	3275.0
-0.9599999999999997	0.3200065304251303	3229.0
-0.9599999999999997	0.4000056840059427	2958.0
-0.9599999999999997	0.4800048375867547	2705.0
-0.9599999999999997	0.5600039911675672	2514.0
-0.9599999999999997	0.6400031447483796	2127.0
-0.9599999999999997	0.7200022983291916	1943.0
-0.9599999999999997	0.800001451910004	1648.0
-0.9599999999999997	0.880000605490816	1544.0
-0.9599999999999997	0.9599997590716285	1275.0
-0.9599999999999997	1.039998912652441	1063.0
-0.9599999999999997	1.119998066233253	847.0
-0.9599999999999997	1.1999972198140654	624.0
-0.9599999999999997	1.2799963733948778	597.0
-0.9599999999999997	1.3599955269756898	481.0
-0.9599999999999997	1.4399946805565023	392.0
-0.9599999999999997	1.5199938341373147	368.0
-0.9599999999999997	1.5999929877181267	333.0
-0.9599999999999997	1.6799921412989391	322.0
-0.9599999999999997	1.7599912948797511	260.0
-0.9599999999999997	1.8399904484605636	259.0
-0.9599999999999997	1.919989602041376	209.0
-0.8799999999999997	-1.9199697698376135	310.0
-0.8799999999999997	-1.8399706162568013	369.0
-0.8799999999999997	-1.7599714626759888	359.0
-0.8799999999999997	-1.6799723090951766	405.0
-0.8799999999999997	-1.5999731555143644	445.0
-0.8799999999999997	-1.519974001933552	499.0
-0.8799999999999997	-1.4399748483527397	612.0
-0.8799999999999997	-1.3599756947719275	708.0
-0.8799999999999997	-1.2799765411911153	828.0
-0.8799999999999997	-1.199977387610303	1040.0
-0.8799999999999997	-1.1199782340294906	1232.0
-0.8799999999999997	-1.0399790804486784	1489.0
-0.8799999999999997	-0.9599799268678662	1917.0
-0.8799999999999997	-0.8799807732870537	2176.0
-0.8799999999999997	-0.7999816197062415	2624.0
-0.8799999999999997	-0.7199824661254293	2897.0
-0.8799999999999997	-0.639983312544617	3033.0
-0.8799999999999997	-0.5599841589638048	3532.0
-0.8799999999999997	-0.4799850053829924	3707.0
-0.8799999999999997	-0.39998585180218016	3935.0
-0.8799999999999997	-0.31998669822136794	3867.0
-0.8799999999999997	-0.2399875446405555	4175.0
-0.8799999999999997	-0.15998839105974327	4387.0
-0.8799999999999997	-0.07998923747893105	4167.0
-0.8799999999999997	9.91610188116887e-06	4296.0
-0.8799999999999997	0.08000906968269339	4248.0
-0.8799999999999997	0.16000822326350583	3914.0
-0.8799999999999997	0.24000737684431828	3938.0
-0.8799999999999997	0.3200065304251303	3716.0
-0.8799999999999997	0.4000056840059427	3512.0
-0.8799999999999997	0.4800048375867547	3165.0
-0.8799999999999997	0.5600039911675672	2962.0
-0.8799999999999997	0.6400031447483796	2744.0
-0.8799999999999997	0.7200022983291916	2310.0
-0.8799999999999997	0.800001451910004	1969.0
-0.8799999999999997	0.880000605490816	1726.0
-0.8799999999999997	0.9599997590716285	1512.0
-0.8799999999999997	1.039998912652441	1137.0
-0.8799999999999997	1.119998066233253	881.0
-0.8799999999999997	1.1999972198140654	695.0
-0.8799999999999997	1.2799963733948778	643.0
-0.8799999999999997	1.3599955269756898	519.0
-0.8799999999999997	1.4399946805565023	452.0
-0.8799999999999997	1.5199938341373147	363.0
-0.8799999999999997	1.5999929877181267	341.0
-0.8799999999999997	1.6799921412989391	310.0
-0.8799999999999997	1.7599912948797511	252.0
-0.8799999999999997	1.8399904484605636	274.0
-0.8799999999999997	1.919989602041376	199.0
-0.7999999999999998	-1.9199697698376135	301.0
-0.7999999999999998	-1.8399706162568013	320.0
-0.7999999999999998	-1.7599714626759888	403.0
-0.7999999999999998	-1.6799723090951766	400.0
-0.7999999999999998	-1.5999731555143644	468.0
-0.7999999999999998	-1.519974001933552	582.0
-0.7999999999999998	-1.4399748483527397	645.0
-0.7999999999999998	-1.3599756947719275	741.0
-0.7999999999999998	-1.2799765411911153	904.0
-0.7999999999999998	-1.199977387610303	1090.0
-0.7999999999999998	-1.1199782340294906	1311.0
-0.7999999999999998	-1.0399790804486784	1685.0
-0.7999999999999998	-0.9599799268678662	2164.0
-0.7999999999999998	-0.8799807732870537	2516.0
-0.7999999999999998	-0.7999816197062415	2986.0
-0.7999999999999998	-0.7199824661254293	3301.0
-0.7999999999999998	-0.639983312544617	3593.0
-0.7999999999999998	-0.5599841589638048	3820.0
-0.7999999999999998	-0.4799850053829924	4191.0
-0.7999999999999998	-0.39998585180218016	4432.0
-0.7999999999999998	-0.31998669822136794	4766.0
-0.7999999999999998	-0.2399875446405555	4814.0
-0.7999999999999998	-0.15998839105974327	4912.0
-0.7999999999999998	-0.07998923747893105	5076.0
-0.7999999999999998	9.91610188116887e-06	4906.0
-0.7999999999999998	0.08000906968269339	4777.0
-0.7999999999999998	0.16000822326350583	4537.0
-0.7999999999999998	0.24000737684431828	4422.0
-0.7999999999999998	0.3200065304251303	4185.0
-0.7999999999999998	0.4000056840059427	4211.0
-0.7999999999999998	0.4800048375867547	3860.0
-0.7999999999999998	0.5600039911675672	3571.0
-0.7999999999999998	0.6400031447483796	3008.0
-0.7999999999999998	0.7200022983291916	2581.0
-0.7999999999999998	0.800001451910004	2300.0
-0.7999999999999998	0.880000605490816	1924.0
-0.7999999999999998	0.9599997590716285	1683.0
-0.7999999999999998	1.039998912652441	1303.0
-0.7999999999999998	1.119998066233253	929.0
-0.7999999999999998	1.1999972198140654	782.0
-0.7999999999999998	1.2799963733948778	664.0
-0.7999999999999998	1.3599955269756898	548.0
-0.7999999999999998	1.4399946805565023	472.0
-0.7999999999999998	1.5199938341373147	415.0
-0.7999999999999998	1.5999929877181267	333.0
-0.7999999999999998	1.6799921412989391	288.0
-0.7999999999999998	1.7599912948797511	325.0
-0.7999999999999998	1.8399904484605636	224.0
-0.7999999999999998	1.919989602041376	222.0
-0.7199999999999998	-1.9199697698376135	281.0
-0.7199999999999998	-1.8399706162568013	412.0
-0.7199999999999998	-1.7599714626759888	414.0
-0.7199999999999998	-1.6799723090951766	442.0
-0.7199999999999998	-1.5999731555143644	513.0
-0.7199999999999998	-1.519974001933552	569.0
-0.7199999999999998	-1.4399748483527397	690.0
-0.7199999999999998	-1.3599756947719275	778.0
-0.7199999999999998	-1.2799765411911153	950.0
-0.7199999999999998	-1.199977387610303	1175.0
-0.7199999999999998	-1.1199782340294906	1444.0
-0.7199999999999998	-1.0399790804486784	1689.0
-0.7199999999999998	-0.9599799268678662	2284.0
-0.7199999999999998	-0.8799807732870537	2723.0
-0.7199999999999998	-0.7999816197062415	3165.0
-0.7199999999999998	-0.7199824661254293	3656.0
-0.7199999999999998	-0.639983312544617	4113.0
-0.7199999999999998	-0.5599841589638048	4476.0
-0.7199999999999998	-0.4799850053829924	4646.0
-0.7199999999999998	-0.39998585180218016	5075.0
-0.7199999999999998	-0.31998669822136794	5271.0
-0.7199999999999998	-0.2399875446405555	5628.0
-0.7199999999999998	-0.15998839105974327	5534.0
-0.7199999999999998	-0.07998923747893105	5569.0
-0.7199999999999998	9.91610188116887e-06	5637.0
-0.7199999999999998	0.08000906968269339	5530.0
-0.7199999999999998	0.16000822326350583	5350.0
-0.7199999999999998	0.24000737684431828	5145.0
-0.7199999999999998	0.3200065304251303	4926.0
-0.7199999999999998	0.4000056840059427	4787.0
-0.7199999999999998	0.4800048375867547	4384.0
-0.7199999999999998	0.5600039911675672	4040.0
-0.7199999999999998	0.6400031447483796	3298.0
-0.7199999999999998	0.7200022983291916	2913.0
-0.7199999999999998	0.800001451910004	2576.0
-0.7199999999999998	0.880000605490816	2084.0
-0.7199999999999998	0.9599997590716285	1720.0
-0.7199999999999998	1.039998912652441	1359.0
-0.7199999999999998	1.119998066233253	1083.0
-0.7199999999999998	1.1999972198140654	845.0
-0.7199999999999998	1.2799963733948778	703.0
-0.7199999999999998	1.3599955269756898	546.0
-0.7199999999999998	1.4399946805565023	474.0
-0.7199999999999998	1.5199938341373147	413.0
-0.7199999999999998	1.5999929877181267	371.0
-0.7199999999999998	1.6799921412989391	353.0
-0.7199999999999998	1.7599912948797511	286.0
-0.7199999999999998	1.8399904484605636	273.0
-0.7199999999999998	1.919989602041376	272.0
-0.6399999999999997	-1.9199697698376135	268.0
-0.6399999999999997	-1.8399706162568013	329.0
-0.6399999999999997	-1.7599714626759888	431.0
-0.6399999999999997	-1.6799723090951766	407.0
-0.6399999999999997	-1.5999731555143644	538.0
-0.6399999999999997	-1.519974001933552	579.0
-0.6399999999999997	-1.4399748483527397	682.0
-0.6399999999999997	-1.3599756947719275	796.0
-0.6399999999999997	-1.2799765411911153	977.0
-0.6399999999999997	-1.199977387610303	1165.0
-0.6399999999999997	-1.1199782340294906	1597.0
-0.6399999999999997	-1.0399790804486784	1918.0
-0.6399999999999997	-0.9599799268678662	2397.0
-0.6399999999999997	-0.8799807732870537	3023.0
-0.6399999999999997	-0.7999816197062415	3384.0
-0.6399999999999997	-0.7199824661254293	4218.0
-0.6399999999999997	-0.639983312544617	4469.0
-0.6399999999999997	-0.5599841589638048	4888.0
-0.6399999999999997	-0.4799850053829924	5219.0
-0.6399999999999997	-0.39998585180218016	5587.0
-0.6399999999999997	-0.31998669822136794	6036.0
-0.6399999999999997	-0.2399875446405555	6283.0
-0.6399999999999997	-0.15998839105974327	6382.0
-0.6399999999999997	-0.07998923747893105	6468.0
-0.6399999999999997	9.91610188116887e-06	6512.0
-0.6399999999999997	0.08000906968269339	6026.0
-0.6399999999999997	0.16000822326350583	6067.0
-0.6399999999999997	0.24000737684431828	5668.0
-0.6399999999999997	0.3200065304251303	5360.0
-0.6399999999999997	0.4000056840059427	5142.0
-0.6399999999999997	0.4800048375867547	4724.0
-0.6399999999999997	0.5600039911675672	4476.0
-0.6399999999999997	0.6400031447483796	3805.0
-0.6399999999999997	0.7200022983291916	3323.0
-0.6399999999999997	0.800001451910004	2757.0
-0.6399999999999997	0.880000605490816	2366.0
-0.6399999999999997	0.9599997590716285	1726.0
-0.6399999999999997	1.039998912652441	1485.0
-0.6399999999999997	1.119998066233253	1077.0
-0.6399999999999997	1.1999972198140654	931.0
-0.6399999999999997	1.2799963733948778	706.0
-0.6399999999999997	1.3599955269756898	662.0
-0.6399999999999997	1.4399946805565023	545.0
-0.6399999999999997	1.5199938341373147	439.0
-0.6399999999999997	1.5999929877181267	395.0
-0.6399999999999997	1.6799921412989391	322.0
-0.6399999999999997	1.7599912948797511	306.0
-0.6399999999999997	1.8399904484605636	270.0
-0.6399999999999997	1.919989602041376	250.0
-0.5599999999999998	-1.9199697698376135	297.0
-0.5599999999999998	-1.8399706162568013	383.0
-0.5599999999999998	-1.7599714626759888	411.0
-0.5599999999999998	-1.6799723090951766	463.0
-0.5599999999999998	-1.5999731555143644	562.0
-0.5599999999999998	-1.519974001933552	663.0
-0.5599999999999998	-1.4399748483527397	729.0
-0.5599999999999998	-1.3599756947719275	910.0
-0.5599999999999998	-1.2799765411911153	1043.0
-0.5599999999999998	-1.199977387610303	1374.0
-0.5599999999999998	-1.1199782340294906	1620.0
-0.5599999999999998	-1.0399790804486784	2026.0
-0.5599999999999998	-0.9599799268678662	2519.0
-0.5599999999999998	-0.8799807732870537	3147.0
-0.5599999999999998	-0.7999816197062415	3725.0
-0.5599999999999998	-0.7199824661254293	4539.0
-0.5599999999999998	-0.639983312544617	4916.0
-0.5599999999999998	-0.5599841589638048	5370.0
-0.5599999999999998	-0.4799850053829924	5948.0
-0.5599999999999998	-0.39998585180218016	6300.0
-0.5599999999999998	-0.31998669822136794	6625.0
-0.5599999999999998	-0.2399875446405555	6793.0
-0.5599999999999998	-0.15998839105974327	6959.0
-0.5599999999999998	-0.07998923747893105	7186.0
-0.5599999999999998	9.91610188116887e-06	7040.0
-0.5599999999999998	0.08000906968269339	6679.0
-0.5599999999999998	0.16000822326350583	6575.0
-0.5599999999999998	0.24000737684431828	6441.0
-0.5599999999999998	0.3200065304251303	5987.0
-0.5599999999999998	0.4000056840059427	5588.0
-0.5599999999999998	0.4800048375867547	5222.0
-0.5599999999999998	0.5600039911675672	4725.0
-0.5599999999999998	0.6400031447483796	4019.0
-0.5599999999999998	0.7200022983291916	3448.0
-0.5599999999999998	0.800001451910004	3026.0
-0.5599999999999998	0.880000605490816	2346.0
-0.5599999999999998	0.9599997590716285	1982.0
-0.5599999999999998	1.039998912652441	1548.0
-0.5599999999999998	1.119998066233253	1169.0
-0.5599999999999998	1.1999972198140654	961.0
-0.5599999999999998	1.2799963733948778	821.0
-0.5599999999999998	1.3599955269756898	665.0
-0.5599999999999998	1.4399946805565023	555.0
-0.5599999999999998	1.5199938341373147	467.0
-0.5599999999999998	1.5999929877181267	375.0
-0.5599999999999998	1.6799921412989391	345.0
-0.5599999999999998	1.7599912948797511	340.0
-0.5599999999999998	1.8399904484605636	296.0
-0.5599999999999998	1.919989602041376	269.0
-0.47999999999999976	-1.9199697698376135	316.0
-0.47999999999999976	-1.8399706162568013	417.0
-0.47999999999999976	-1.7599714626759888	428.0
-0.47999999999999976	-1.6799723090951766	523.0
-0.47999999999999976	-1.5999731555143644	551.0
-0.47999999999999976	-1.519974001933552	737.0
-0.47999999999999976	-1.4399748483527397	784.0
-0.47999999999999976	-1.3599756947719275	953.0
-0.47999999999999976	-1.2799765411911153	1139.0
-0.47999999999999976	-1.199977387610303	1413.0
-0.47999999999999976	-1.1199782340294906	1719.0
-0.47999999999999976	-1.0399790804486784	2147.0
-0.47999999999999976	-0.9599799268678662	2866.0
-0.47999999999999976	-0.8799807732870537	3452.0
-0.47999999999999976	-0.7999816197062415	4232.0
-0.47999999999999976	-0.7199824661254293	4690.0
-0.47999999999999976	-0.639983312544617	5214.0
-0.47999999999999976	-0.5599841589638048	5911.0
-0.47999999999999976	-0.4799850053829924	6302.0
-0.47999999999999976	-0.39998585180218016	6861.0
-0.47999999999999976	-0.31998669822136794	7354.0
-0.47999999999999976	-0.2399875446405555	7504.0
-0.47999999999999976	-0.15998839105974327	7582.0
-0.47999999999999976	-0.07998923747893105	7698.0
-0.47999999999999976	9.91610188116887e-06	7770.0
-0.47999999999999976	0.08000906968269339	7550.0
-0.47999999999999976	0.16000822326350583	7672.0
-0.47999999999999976	0.24000737684431828	6854.0
-0.47999999999999976	0.3200065304251303	6566.0
-0.47999999999999976	0.4000056840059427	6030.0
-0.47999999999999976	0.4800048375867547	5397.0
-0.47999999999999976	0.5600039911675672	4917.0
-0.47999999999999976	0.6400031447483796	4274.0
-0.47999999999999976	0.7200022983291916	3804.0
-0.47999999999999976	0.800001451910004	3198.0
-0.47999999999999976	0.880000605490816	2530.0
-0.47999999999999976	0.9599997590716285	1990.0
-0.47999999999999976	1.039998912652441	1659.0
-0.47999999999999976	1.119998066233253	1250.0
-0.47999999999999976	1.1999972198140654	1010.0
-0.47999999999999976	1.2799963733948778	886.0
-0.47999999999999976	1.3599955269756898	733.0
-0.47999999999999976	1.4399946805565023	624.0
-0.47999999999999976	1.5199938341373147	514.0
-0.47999999999999976	1.5999929877181267	383.0
-0.47999999999999976	1.6799921412989391	359.0
-0.47999999999999976	1.7599912948797511	307.0
-0.47999999999999976	1.8399904484605636	309.0
-0.47999999999999976	1.919989602041376	275.0
-0.3999999999999999	-1.9199697698376135	353.0
-0.3999999999999999	-1.8399706162568013	446.0
-0.3999999999999999	-1.7599714626759888	474.0
-0.3999999999999999	-1.6799723090951766	563.0
-0.3999999999999999	-1.5999731555143644	664.0
-0.3999999999999999	-1.519974001933552	658.0
-0.3999999999999999	-1.4399748483527397	756.0
-0.3999999999999999	-1.3599756947719275	983.0
-0.3999999999999999	-1.2799765411911153	1164.0
-0.3999999999999999	-1.199977387610303	1517.0
-0.3999999999999999	-1.1199782340294906	1734.0
-0.3999999999999999	-1.0399790804486784	2185.0
-0.3999999999999999	-0.9599799268678662	2934.0
-0.3999999999999999	-0.8799807732870537	3489.0
-0.3999999999999999	-0.7999816197062415	4187.0
-0.3999999999999999	-0.7199824661254293	4898.0
-0.3999999999999999	-0.639983312544617	5619.0
-0.3999999999999999	-0.5599841589638048	6288.0
-0.3999999999999999	-0.4799850053829924	6935.0
-0.3999999999999999	-0.39998585180218016	7473.0
-0.3999999999999999	-0.31998669822136794	7907.0
-0.3999999999999999	-0.2399875446405555	8211.0
-0.3999999999999999	-0.15998839105974327	8345.0
-0.3999999999999999	-0.07998923747893105	8115.0
-0.3999999999999999	9.91610188116887e-06	8282.0
-0.3999999999999999	0.08000906968269339	8340.0
-0.3999999999999999	0.16000822326350583	7941.0
-0.3999999999999999	0.24000737684431828	7438.0
-0.3999999999999999	0.3200065304251303	7236.0
-0.3999999999999999	0.4000056840059427	6395.0
-0.3999999999999999	0.4800048375867547	5859.0
-0.3999999999999999	0.5600039911675672	5283.0
-0.3999999999999999	0.6400031447483796	4505.0
-0.3999999999999999	0.7200022983291916	3845.0
-0.3999999999999999	0.800001451910004	3355.0
-0.3999999999999999	0.880000605490816	2663.0
-0.3999999999999999	0.9599997590716285	2089.0
-0.3999999999999999	1.039998912652441	1656.0
-0.3999999999999999	1.119998066233253	1244.0
-0.3999999999999999	1.1999972198140654	1022.0
-0.3999999999999999	1.2799963733948778	836.0
-0.3999999999999999	1.3599955269756898	662.0
-0.3999999999999999	1.4399946805565023	613.0
-0.3999999999999999	1.5199938341373147	581.0
-0.3999999999999999	1.5999929877181267	413.0
-0.3999999999999999	1.6799921412989391	385.0
-0.3999999999999999	1.7599912948797511	311.0
-0.3999999999999999	1.8399904484605636	322.0
-0.3999999999999999	1.919989602041376	294.0
-0.31999999999999984	-1.9199697698376135	352.0
-0.31999999999999984	-1.8399706162568013	384.0
-0.31999999999999984	-1.7599714626759888	500.0
-0.31999999999999984	-1.6799723090951766	549.0
-0.31999999999999984	-1.5999731555143644	668.0
-0.31999999999999984	-1.519974001933552	740.0
-0.31999999999999984	-1.4399748483527397	869.0
-0.31999999999999984	-1.3599756947719275	1132.0
-0.31999999999999984	-1.2799765411911153	1290.0
-0.31999999999999984	-1.199977387610303	1534.0
-0.31999999999999984	-1.1199782340294906	1826.0
-0.31999999999999984	-1.0399790804486784	2324.0
-0.31999999999999984	-0.9599799268678662	3083.0
-0.31999999999999984	-0.8799807732870537	3533.0
-0.31999999999999984	-0.7999816197062415	4505.0
-0.31999999999999984	-0.7199824661254293	5118.0
-0.31999999999999984	-0.639983312544617	5975.0
-0.31999999999999984	-0.5599841589638048	6746.0
-0.31999999999999984	-0.4799850053829924	6959.0
-0.31999999999999984	-0.39998585180218016	7819.0
-0.31999999999999984	-0.31998669822136794	8188.0
-0.31999999999999984	-0.2399875446405555	8572.0
-0.31999999999999984	-0.15998839105974327	8857.0
-0.31999999999999984	-0.07998923747893105	8800.0
-0.31999999999999984	9.91610188116887e-06	8614.0
-0.31999999999999984	0.08000906968269339	8638.0
-0.31999999999999984	0.16000822326350583	8200.0
-0.31999999999999984	0.24000737684431828	8012.0
-0.31999999999999984	0.3200065304251303	7363.0
-0.31999999999999984	0.4000056840059427	6785.0
-0.31999999999999984	0.4800048375867547	6109.0
-0.31999999999999984	0.5600039911675672	5643.0
-0.31999999999999984	0.6400031447483796	5046.0
-0.31999999999999984	0.7200022983291916	4246.0
-0.31999999999999984	0.800001451910004	3361.0
-0.31999999999999984	0.880000605490816	2823.0
-0.31999999999999984	0.9599997590716285	2149.0
-0.31999999999999984	1.039998912652441	1701.0
-0.31999999999999984	1.119998066233253	1249.0
-0.31999999999999984	1.1999972198140654	1048.0
-0.31999999999999984	1.2799963733948778	850.0
-0.31999999999999984	1.3599955269756898	696.0
-0.31999999999999984	1.4399946805565023	613.0
-0.31999999999999984	1.5199938341373147	478.0
-0.31999999999999984	1.5999929877181267	419.0
-0.31999999999999984	1.6799921412989391	386.0
-0.31999999999999984	1.7599912948797511	319.0
-0.31999999999999984	1.8399904484605636	309.0
-0.31999999999999984	1.919989602041376	280.0
-0.23999999999999977	-1.9199697698376135	405.0
-0.23999999999999977	-1.8399706162568013	434.0
-0.23999999999999977	-1.7599714626759888	485.0
-0.23999999999999977	-1.6799723090951766	617.0
-0.23999999999999977	-1.5999731555143644	662.0
-0.23999999999999977	-1.519974001933552	753.0
-0.23999999999999977	-1.4399748483527397	860.0
-0.23999999999999977	-1.3599756947719275	1006.0
-0.23999999999999977	-1.2799765411911153	1333.0
-0.23999999999999977	-1.199977387610303	1561.0
-0.23999999999999977	-1.1199782340294906	1894.0
-0.23999999999999977	-1.0399790804486784	2522.0
-0.23999999999999977	-0.9599799268678662	3059.0
-0.23999999999999977	-0.8799807732870537	3686.0
-0.23999999999999977	-0.7999816197062415	4418.0
-0.23999999999999977	-0.7199824661254293	5265.0
-0.23999999999999977	-0.639983312544617	6391.0
-0.23999999999999977	-0.5599841589638048	6997.0
-0.23999999999999977	-0.4799850053829924	7427.0
-0.23999999999999977	-0.39998585180218016	8012.0
-0.23999999999999977	-0.31998669822136794	8550.0
-0.23999999999999977	-0.2399875446405555	8969.0
-0.23999999999999977	-0.15998839105974327	9492.0
-0.23999999999999977	-0.07998923747893105	9300.0
-0.23999999999999977	9.91610188116887e-06	9224.0
-0.23999999999999977	0.08000906968269339	9190.0
-0.23999999999999977	0.16000822326350583	8789.0
-0.23999999999999977	0.24000737684431828	7899.0
-0.23999999999999977	0.3200065304251303	7642.0
-0.23999999999999977	0.4000056840059427	6934.0
-0.23999999999999977	0.4800048375867547	6419.0
-0.23999999999999977	0.5600039911675672	5720.0
-0.23999999999999977	0.6400031447483796	5172.0
-0.23999999999999977	0.7200022983291916	4297.0
-0.23999999999999977	0.800001451910004	3546.0
-0.23999999999999977	0.880000605490816	2943.0
-0.23999999999999977	0.9599997590716285	2249.0
-0.23999999999999977	1.039998912652441	1666.0
-0.23999999999999977	1.119998066233253	1368.0
-0.23999999999999977	1.1999972198140654	1053.0
-0.23999999999999977	1.2799963733948778	907.0
-0.23999999999999977	1.3599955269756898	694.0
-0.23999999999999977	1.4399946805565023	645.0
-0.23999999999999977	1.5199938341373147	559.0
-0.23999999999999977	1.5999929877181267	448.0
-0.23999999999999977	1.6799921412989391	391.0
-0.23999999999999977	1.7599912948797511	305.0
-0.23999999999999977	1.8399904484605636	304.0
-0.23999999999999977	1.919989602041376	291.0
-0.15999999999999992	-1.9199697698376135	432.0
-0.15999999999999992	-1.8399706162568013	427.0
-0.15999999999999992	-1.7599714626759888	459.0
-0.15999999999999992	-1.6799723090951766	557.0
-0.15999999999999992	-1.5999731555143644	661.0
-0.15999999999999992	-1.519974001933552	776.0
-0.15999999999999992	-1.4399748483527397	916.0
-0.15999999999999992	-1.3599756947719275	1043.0
-0.15999999999999992	-1.2799765411911153	1340.0
-0.15999999999999992	-1.199977387610303	1669.0
-0.15999999999999992	-1.1199782340294906	1906.0
-0.15999999999999992	-1.0399790804486784	2455.0
-0.15999999999999992	-0.9599799268678662	3122.0
-0.15999999999999992	-0.8799807732870537	3819.0
-0.15999999999999992	-0.7999816197062415	4441.0
-0.15999999999999992	-0.7199824661254293	5423.0
-0.15999999999999992	-0.639983312544617	6199.0
-0.15999999999999992	-0.5599841589638048	7346.0
-0.15999999999999992	-0.4799850053829924	8026.0
-0.15999999999999992	-0.39998585180218016	8377.0
-0.15999999999999992	-0.31998669822136794	8964.0
-0.15999999999999992	-0.2399875446405555	9544.0
-0.15999999999999992	-0.15998839105974327	9763.0
-0.15999999999999992	-0.07998923747893105	9818.0
-0.15999999999999992	9.91610188116887e-06	9544.0
-0.15999999999999992	0.08000906968269339	9185.0
-0.15999999999999992	0.16000822326350583	8894.0
-0.15999999999999992	0.24000737684431828	8415.0
-0.15999999999999992	0.3200065304251303	7924.0
-0.15999999999999992	0.4000056840059427	7410.0
-0.15999999999999992	0.4800048375867547	6502.0
-0.15999999999999992	0.5600039911675672	5831.0
-0.15999999999999992	0.6400031447483796	5211.0
-0.15999999999999992	0.7200022983291916	4488.0
-0.15999999999999992	0.800001451910004	3716.0
-0.15999999999999992	0.880000605490816	2961.0
-0.15999999999999992	0.9599997590716285	2405.0
-0.15999999999999992	1.039998912652441	1749.0
-0.15999999999999992	1.119998066233253	1435.0
-0.15999999999999992	1.1999972198140654	1069.0
-0.15999999999999992	1.2799963733948778	955.0
-0.15999999999999992	1.3599955269756898	783.0
-0.15999999999999992	1.4399946805565023	644.0
-0.15999999999999992	1.5199938341373147	582.0
-0.15999999999999992	1.5999929877181267	499.0
-0.15999999999999992	1.6799921412989391	426.0
-0.15999999999999992	1.7599912948797511	361.0
-0.15999999999999992	1.8399904484605636	350.0
-0.15999999999999992	1.919989602041376	278.0
-0.07999999999999985	-1.9199697698376135	434.0
-0.07999999999999985	-1.8399706162568013	439.0
-0.07999999999999985	-1.7599714626759888	522.0
-0.07999999999999985	-1.6799723090951766	607.0
-0.07999999999999985	-1.5999731555143644	715.0
-0.07999999999999985	-1.519974001933552	780.0
-0.07999999999999985	-1.4399748483527397	857.0
-0.07999999999999985	-1.3599756947719275	989.0
-0.07999999999999985	-1.2799765411911153	1319.0
-0.07999999999999985	-1.199977387610303	1527.0
-0.07999999999999985	-1.1199782340294906	1991.0
-0.07999999999999985	-1.0399790804486784	2473.0
-0.07999999999999985	-0.9599799268678662	3285.0
-0.07999999999999985	-0.8799807732870537	3777.0
-0.07999999999999985	-0.7999816197062415	4768.0
-0.07999999999999985	-0.7199824661254293	5526.0
-0.07999999999999985	-0.639983312544617	6422.0
-0.07999999999999985	-0.5599841589638048	7460.0
-0.07999999999999985	-0.4799850053829924	7867.0
-0.07999999999999985	-0.39998585180218016	8720.0
-0.07999999999999985	-0.31998669822136794	9336.0
-0.07999999999999985	-0.2399875446405555	9578.0
-0.07999999999999985	-0.15998839105974327	9933.0
-0.07999999999999985	-0.07998923747893105	9996.0
-0.07999999999999985	9.91610188116887e-06	9748.0
-0.07999999999999985	0.08000906968269339	9731.0
-0.07999999999999985	0.16000822326350583	9256.0
-0.07999999999999985	0.24000737684431828	8325.0
-0.07999999999999985	0.3200065304251303	7804.0
-0.07999999999999985	0.4000056840059427	7554.0
-0.07999999999999985	0.4800048375867547	6844.0
-0.07999999999999985	0.5600039911675672	6052.0
-0.07999999999999985	0.6400031447483796	5582.0
-0.07999999999999985	0.7200022983291916	4521.0
-0.07999999999999985	0.800001451910004	3941.0
-0.07999999999999985	0.880000605490816	3069.0
-0.07999999999999985	0.9599997590716285	2455.0
-0.07999999999999985	1.039998912652441	1803.0
-0.07999999999999985	1.119998066233253	1364.0
-0.07999999999999985	1.1999972198140654	1130.0
-0.07999999999999985	1.2799963733948778	905.0
-0.07999999999999985	1.3599955269756898	802.0
-0.07999999999999985	1.4399946805565023	680.0
-0.07999999999999985	1.5199938341373147	612.0
-0.07999999999999985	1.5999929877181267	497.0
-0.07999999999999985	1.6799921412989391	450.0
-0.07999999999999985	1.7599912948797511	368.0
-0.07999999999999985	1.8399904484605636	358.0
-0.07999999999999985	1.919989602041376	307.0
2.220446049250313e-16	-1.9199697698376135	372.0
2.220446049250313e-16	-1.8399706162568013	416.0
2.220446049250313e-16	-1.7599714626759888	471.0
2.220446049250313e-16	-1.6799723090951766	563.0
2.220446049250313e-16	-1.5999731555143644	633.0
2.220446049250313e-16	-1.519974001933552	725.0
2.220446049250313e-16	-1.4399748483527397	935.0
2.220446049250313e-16	-1.3599756947719275	1042.0
2.220446049250313e-16	-1.2799765411911153	1267.0
2.220446049250313e-16	-1.199977387610303	1532.0
2.220446049250313e-16	-1.1199782340294906	1922.0
2.220446049250313e-16	-1.0399790804486784	2421.0
2.220446049250313e-16	-0.9599799268678662	3200.0
2.220446049250313e-16	-0.8799807732870537	3687.0
2.220446049250313e-16	-0.7999816197062415	4623.0
2.220446049250313e-16	-0.7199824661254293	5500.0
2.220446049250313e-16	-0.639983312544617	6472.0
2.220446049250313e-16	-0.5599841589638048	7292.0
2.220446049250313e-16	-0.4799850053829924	7812.0
2.220446049250313e-16	-0.39998585180218016	8897.0
2.220446049250313e-16	-0.31998669822136794	9184.0
2.220446049250313e-16	-0.2399875446405555	9767.0
2.220446049250313e-16	-0.15998839105974327	9821.0
2.220446049250313e-16	-0.07998923747893105	10051.0
2.220446049250313e-16	9.91610188116887e-06	9655.0
2.220446049250313e-16	0.08000906968269339	9463.0
2.220446049250313e-16	0.16000822326350583	9198.0
2.220446049250313e-16	0.24000737684431828	8716.0
2.220446049250313e-16	0.3200065304251303	7964.0
2.220446049250313e-16	0.4000056840059427	7463.0
2.220446049250313e-16	0.4800048375867547	6636.0
2.220446049250313e-16	0.5600039911675672	5845.0
2.220446049250313e-16	0.6400031447483796	5234.0
2.220446049250313e-16	0.7200022983291916	4583.0
2.220446049250313e-16	0.800001451910004	3834.0
2.220446049250313e-16	0.880000605490816	3222.0
2.220446049250313e-16	0.9599997590716285	2195.0
2.220446049250313e-16	1.039998912652441	1823.0
2.220446049250313e-16	1.119998066233253	1352.0
2.220446049250313e-16	1.1999972198140654	1019.0
2.220446049250313e-16	1.2799963733948778	864.0
2.220446049250313e-16	1.3599955269756898	772.0
2.220446049250313e-16	1.4399946805565023	648.0
2.220446049250313e-16	1.5199938341373147	558.0
2.220446049250313e-16	1.5999929877181267	491.0
2.220446049250313e-16	1.6799921412989391	418.0
2.220446049250313e-16	1.7599912948797511	349.0
2.220446049250313e-16	1.8399904484605636	358.0
2.220446049250313e-16	1.919989602041376	285.0
0.08000000000000007	-1.9199697698376135	393.0
0.08000000000000007	-1.8399706162568013	463.0
0.08000000000000007	-1.7599714626759888	503.0
0.08000000000000007	-1.6799723090951766	513.0
0.08000000000000007	-1.5999731555143644	680.0
0.08000000000000007	-1.519974001933552	732.0
0.08000000000000007	-1.4399748483527397	913.0
0.08000000000000007	-1.3599756947719275	1048.0
0.08000000000000007	-1.2799765411911153	1242.0
0.08000000000000007	-1.199977387610303	1530.0
0.08000000000000007	-1.1199782340294906	1912.0
0.08000000000000007	-1.0399790804486784	2463.0
0.08000000000000007	-0.9599799268678662	3169.0
0.08000000000000007	-0.8799807732870537	3767.0
0.08000000000000007	-0.7999816197062415	4650.0
0.08000000000000007	-0.7199824661254293	5601.0
0.08000000000000007	-0.639983312544617	6410.0
0.08000000000000007	-0.5599841589638048	7335.0
0.08000000000000007	-0.4799850053829924	7998.0
0.08000000000000007	-0.39998585180218016	8538.0
0.08000000000000007	-0.31998669822136794	9213.0
0.08000000000000007	-0.2399875446405555	9753.0
0.08000000000000007	-0.15998839105974327	9649.0
0.08000000000000007	-0.07998923747893105	9689.0
0.08000000000000007	9.91610188116887e-06	9648.0
0.08000000000000007	0.08000906968269339	9511.0
0.08000000000000007	0.16000822326350583	8849.0
0.08000000000000007	0.24000737684431828	8493.0
0.08000000000000007	0.3200065304251303	7950.0
0.08000000000000007	0.4000056840059427	7302.0
0.08000000000000007	0.4800048375867547	6439.0
0.08000000000000007	0.5600039911675672	6035.0
0.08000000000000007	0.6400031447483796	5083.0
0.08000000000000007	0.7200022983291916	4490.0
0.08000000000000007	0.800001451910004	3712.0
0.08000000000000007	0.880000605490816	3038.0
0.08000000000000007	0.9599997590716285	2350.0
0.08000000000000007	1.039998912652441	1814.0
0.08000000000000007	1.119998066233253	1415.0
0.08000000000000007	1.1999972198140654	1068.0
0.08000000000000007	1.2799963733948778	927.0
0.08000000000000007	1.3599955269756898	748.0
0.08000000000000007	1.4399946805565023	651.0
0.08000000000000007	1.5199938341373147	588.0
0.08000000000000007	1.5999929877181267	436.0
0.08000000000000007	1.6799921412989391	394.0
0.08000000000000007	1.7599912948797511	368.0
0.08000000000000007	1.8399904484605636	282.0
0.08000000000000007	1.919989602041376	293.0
0.16000000000000014	-1.9199697698376135	362.0
0.16000000000000014	-1.8399706162568013	414.0
0.16000000000000014	-1.7599714626759888	474.0
0.16000000000000014	-1.6799723090951766	548.0
0.16000000000000014	-1.5999731555143644	621.0
0.16000000000000014	-1.519974001933552	709.0
0.16000000000000014	-1.4399748483527397	851.0
0.16000000000000014	-1.3599756947719275	957.0
0.16000000000000014	-1.2799765411911153	1193.0
0.16000000000000014	-1.199977387610303	1469.0
0.16000000000000014	-1.1199782340294906	1980.0
0.16000000000000014	-1.0399790804486784	2328.0
0.16000000000000014	-0.9599799268678662	3022.0
0.16000000000000014	-0.8799807732870537	3787.0
0.16000000000000014	-0.7999816197062415	4476.0
0.16000000000000014	-0.7199824661254293	5243.0
0.16000000000000014	-0.639983312544617	6172.0
0.16000000000000014	-0.5599841589638048	7159.0
0.16000000000000014	-0.4799850053829924	7921.0
0.16000000000000014	-0.39998585180218016	8404.0
0.16000000000000014	-0.31998669822136794	8992.0
0.16000000000000014	-0.2399875446405555	9499.0
0.16000000000000014	-0.15998839105974327	9362.0
0.16000000000000014	-0.07998923747893105	9239.0
0.16000000000000014	9.91610188116887e-06	9270.0
0.16000000000000014	0.08000906968269339	8905.0
0.16000000000000014	0.16000822326350583	8655.0
0.16000000000000014	0.24000737684431828	8196.0
0.16000000000000014	0.3200065304251303	7569.0
0.16000000000000014	0.4000056840059427	6944.0
0.16000000000000014	0.4800048375867547	6340.0
0.16000000000000014	0.5600039911675672	5764.0
0.16000000000000014	0.6400031447483796	5117.0
0.16000000000000014	0.7200022983291916	4333.0
0.16000000000000014	0.800001451910004	3662.0
0.16000000000000014	0.880000605490816	2914.0
0.16000000000000014	0.9599997590716285	2274.0
0.16000000000000014	1.039998912652441	1768.0
0.16000000000000014	1.119998066233253	1275.0
0.16000000000000014	1.1999972198140654	1024.0
0.16000000000000014	1.2799963733948778	858.0
0.16000000000000014	1.3599955269756898	729.0
0.16000000000000014	1.4399946805565023	626.0
0.16000000000000014	1.5199938341373147	556.0
0.16000000000000014	1.5999929877181267	456.0
0.16000000000000014	1.6799921412989391	405.0
0.16000000000000014	1.7599912948797511	324.0
0.16000000000000014	1.8399904484605636	296.0
0.16000000000000014	1.919989602041376	308.0
0.2400000000000002	-1.9199697698376135	366.0
0.2400000000000002	-1.8399706162568013	422.0
0.2400000000000002	-1.7599714626759888	444.0
0.2400000000000002	-1.6799723090951766	525.0
0.2400000000000002	-1.5999731555143644	610.0
0.2400000000000002	-1.519974001933552	643.0
0.2400000000000002	-1.4399748483527397	857.0
0.2400000000000002	-1.3599756947719275	895.0
0.2400000000000002	-1.2799765411911153	1092.0
0.2400000000000002	-1.199977387610303	1349.0
0.2400000000000002	-1.1199782340294906	1827.0
0.2400000000000002	-1.0399790804486784	2257.0
0.2400000000000002	-0.9599799268678662	2909.0
0.2400000000000002	-0.8799807732870537	3674.0
0.2400000000000002	-0.7999816197062415	4322.0
0.2400000000000002	-0.7199824661254293	5133.0
0.2400000000000002	-0.639983312544617	5934.0
0.2400000000000002	-0.5599841589638048	6816.0
0.2400000000000002	-0.4799850053829924	7267.0
0.2400000000000002	-0.39998585180218016	8043.0
0.2400000000000002	-0.31998669822136794	8563.0
0.2400000000000002	-0.2399875446405555	8750.0
0.2400000000000002	-0.15998839105974327	8782.0
0.2400000000000002	-0.07998923747893105	8731.0
0.2400000000000002	9.91610188116887e-06	8553.0
0.2400000000000002	0.08000906968269339	8458.0
0.2400000000000002	0.16000822326350583	8176.0
0.2400000000000002	0.24000737684431828	7868.0
0.2400000000000002	0.3200065304251303	7350.0
0.2400000000000002	0.4000056840059427	6798.0
0.2400000000000002	0.4800048375867547	6034.0
0.2400000000000002	0.5600039911675672	5378.0
0.2400000000000002	0.6400031447483796	4953.0
0.2400000000000002	0.7200022983291916	4197.0
0.2400000000000002	0.800001451910004	3613.0
0.2400000000000002	0.880000605490816	2852.0
0.2400000000000002	0.9599997590716285	2357.0
0.2400000000000002	1.039998912652441	1832.0
0.2400000000000002	1.119998066233253	1266.0
0.2400000000000002	1.1999972198140654	965.0
0.2400000000000002	1.2799963733948778	815.0
0.2400000000000002	1.3599955269756898	640.0
0.2400000000000002	1.4399946805565023	621.0
0.2400000000000002	1.5199938341373147	526.0
0.2400000000000002	1.5999929877181267	435.0
0.2400000000000002	1.6799921412989391	325.0
0.2400000000000002	1.7599912948797511	317.0
0.2400000000000002	1.8399904484605636	295.0
0.2400000000000002	1.919989602041376	267.0
0.3200000000000003	-1.9199697698376135	341.0
0.3200000000000003	-1.8399706162568013	408.0
0.3200000000000003	-1.7599714626759888	438.0
0.3200000000000003	-1.6799723090951766	494.0
0.3200000000000003	-1.5999731555143644	610.0
0.3200000000000003	-1.519974001933552	698.0
0.3200000000000003	-1.4399748483527397	862.0
0.3200000000000003	-1.3599756947719275	870.0
0.3200000000000003	-1.2799765411911153	1126.0
0.3200000000000003	-1.199977387610303	1432.0
0.3200000000000003	-1.1199782340294906	1791.0
0.3200000000000003	-1.0399790804486784	2267.0
0.3200000000000003	-0.9599799268678662	2860.0
0.3200000000000003	-0.8799807732870537	3464.0
0.3200000000000003	-0.7999816197062415	4138.0
0.3200000000000003	-0.7199824661254293	5088.0
0.3200000000000003	-0.639983312544617	5597.0
0.3200000000000003	-0.5599841589638048	6340.0
0.3200000000000003	-0.4799850053829924	6977.0
0.3200000000000003	-0.39998585180218016	7311.0
0.3200000000000003	-0.31998669822136794	7919.0
0.3200000000000003	-0.2399875446405555	7935.0
0.3200000000000003	-0.15998839105974327	8309.0
0.3200000000000003	-0.07998923747893105	8358.0
0.3200000000000003	9.91610188116887e-06	8004.0
0.3200000000000003	0.08000906968269339	7820.0
0.3200000000000003	0.16000822326350583	7807.0
0.3200000000000003	0.24000737684431828	7350.0
0.3200000000000003	0.3200065304251303	7007.0
0.3200000000000003	0.4000056840059427	6232.0
0.3200000000000003	0.4800048375867547	5852.0
0.3200000000000003	0.5600039911675672	5140.0
0.3200000000000003	0.6400031447483796	4502.0
0.3200000000000003	0.7200022983291916	4038.0
0.3200000000000003	0.800001451910004	3418.0
0.3200000000000003	0.880000605490816	2722.0
0.3200000000000003	0.9599997590716285	2117.0
0.3200000000000003	1.039998912652441	1630.0
0.3200000000000003	1.119998066233253	1260.0
0.3200000000000003	1.1999972198140654	974.0
0.3200000000000003	1.2799963733948778	774.0
0.3200000000000003	1.3599955269756898	669.0
0.3200000000000003	1.4399946805565023	576.0
0.3200000000000003	1.5199938341373147	547.0
0.3200000000000003	1.5999929877181267	464.0
0.3200000000000003	1.6799921412989391	361.0
0.3200000000000003	1.7599912948797511	288.0
0.3200000000000003	1.8399904484605636	346.0
0.3200000000000003	1.919989602041376	248.0
0.3999999999999999	-1.9199697698376135	333.0
0.3999999999999999	-1.8399706162568013	420.0
0.3999999999999999	-1.7599714626759888	433.0
0.3999999999999999	-1.6799723090951766	434.0
0.3999999999999999	-1.5999731555143644	550.0
0.3999999999999999	-1.519974001933552	659.0
0.3999999999999999	-1.4399748483527397	784.0
0.3999999999999999	-1.3599756947719275	933.0
0.3999999999999999	-1.2799765411911153	1122.0
0.3999999999999999	-1.199977387610303	1293.0
0.3999999999999999	-1.1199782340294906	1661.0
0.3999999999999999	-1.0399790804486784	2197.0
0.3999999999999999	-0.9599799268678662	2709.0
0.3999999999999999	-0.8799807732870537	3261.0
0.3999999999999999	-0.7999816197062415	3900.0
0.3999999999999999	-0.7199824661254293	4464.0
0.3999999999999999	-0.639983312544617	5223.0
0.3999999999999999	-0.5599841589638048	5846.0
0.3999999999999999	-0.4799850053829924	6503.0
0.3999999999999999	-0.39998585180218016	6970.0
0.3999999999999999	-0.31998669822136794	7263.0
0.3999999999999999	-0.2399875446405555	7461.0
0.3999999999999999	-0.15998839105974327	7666.0
0.3999999999999999	-0.07998923747893105	7467.0
0.3999999999999999	9.91610188116887e-06	7411.0
0.3999999999999999	0.08000906968269339	7103.0
0.3999999999999999	0.16000822326350583	7152.0
0.3999999999999999	0.24000737684431828	6955.0
0.3999999999999999	0.3200065304251303	6188.0
0.3999999999999999	0.4000056840059427	5807.0
0.3999999999999999	0.4800048375867547	5325.0
0.3999999999999999	0.5600039911675672	4795.0
0.3999999999999999	0.6400031447483796	4545.0
0.3999999999999999	0.7200022983291916	3790.0
0.3999999999999999	0.800001451910004	3342.0
0.3999999999999999	0.880000605490816	2650.0
0.3999999999999999	0.9599997590716285	2060.0
0.3999999999999999	1.039998912652441	1620.0
0.3999999999999999	1.119998066233253	1228.0
0.3999999999999999	1.1999972198140654	949.0
0.3999999999999999	1.2799963733948778	695.0
0.3999999999999999	1.3599955269756898	686.0
0.3999999999999999	1.4399946805565023	574.0
0.3999999999999999	1.5199938341373147	479.0
0.3999999999999999	1.5999929877181267	381.0
0.3999999999999999	1.6799921412989391	386.0
0.3999999999999999	1.7599912948797511	309.0
0.3999999999999999	1.8399904484605636	299.0
0.3999999999999999	1.919989602041376	243.0
0.48	-1.9199697698376135	308.0
0.48	-1.8399706162568013	400.0
0.48	-1.7599714626759888	413.0
0.48	-1.6799723090951766	440.0
0.48	-1.5999731555143644	539.0
0.48	-1.519974001933552	651.0
0.48	-1.4399748483527397	774.0
0.48	-1.3599756947719275	837.0
0.48	-1.2799765411911153	1114.0
0.48	-1.199977387610303	1354.0
0.48	-1.1199782340294906	1555.0
0.48	-1.0399790804486784	2022.0
0.48	-0.9599799268678662	2531.0
0.48	-0.8799807732870537	3194.0
0.48	-0.7999816197062415	3756.0
0.48	-0.7199824661254293	4240.0
0.48	-0.639983312544617	4920.0
0.48	-0.5599841589638048	5520.0
0.48	-0.4799850053829924	5894.0
0.48	-0.39998585180218016	6165.0
0.48	-0.31998669822136794	6420.0
0.48	-0.2399875446405555	6841.0
0.48	-0.15998839105974327	6931.0
0.48	-0.07998923747893105	6802.0
0.48	9.91610188116887e-06	6783.0
0.48	0.08000906968269339	6586.0
0.48	0.16000822326350583	6321.0
0.48	0.24000737684431828	6096.0
0.48	0.3200065304251303	6005.0
0.48	0.4000056840059427	5291.0
0.48	0.4800048375867547	4883.0
0.48	0.5600039911675672	4413.0
0.48	0.6400031447483796	4093.0
0.48	0.7200022983291916	3568.0
0.48	0.800001451910004	3037.0
0.48	0.880000605490816	2410.0
0.48	0.9599997590716285	1856.0
0.48	1.039998912652441	1501.0
0.48	1.119998066233253	1205.0
0.48	1.1999972198140654	914.0
0.48	1.2799963733948778	748.0
0.48	1.3599955269756898	591.0
0.48	1.4399946805565023	514.0
0.48	1.5199938341373147	453.0
0.48	1.5999929877181267	358.0
0.48	1.6799921412989391	341.0
0.48	1.7599912948797511	277.0
0.48	1.8399904484605636	273.0
0.48	1.919989602041376	228.0
0.56	-1.9199697698376135	318.0
0.56	-1.8399706162568013	308.0
0.56	-1.7599714626759888	365.0
0.56	-1.6799723090951766	478.0
0.56	-1.5999731555143644	482.0
0.56	-1.519974001933552	614.0
0.56	-1.4399748483527397	716.0
0.56	-1.3599756947719275	815.0
0.56	-1.2799765411911153	988.0
0.56	-1.199977387610303	1288.0
0.56	-1.1199782340294906	1566.0
0.56	-1.0399790804486784	1906.0
0.56	-0.9599799268678662	2307.0
0.56	-0.8799807732870537	2856.0
0.56	-0.7999816197062415	3540.0
0.56	-0.7199824661254293	4116.0
0.56	-0.639983312544617	4577.0
0.56	-0.5599841589638048	4932.0
0.56	-0.4799850053829924	5355.0
0.56	-0.39998585180218016	5420.0
0.56	-0.31998669822136794	6000.0
0.56	-0.2399875446405555	6143.0
0.56	-0.15998839105974327	6325.0
0.56	-0.07998923747893105	5982.0
0.56	9.91610188116887e-06	5976.0
0.56	0.08000906968269339	5941.0
0.56	0.16000822326350583	5660.0
0.56	0.24000737684431828	5491.0
0.56	0.3200065304251303	5103.0
0.56	0.4000056840059427	4738.0
0.56	0.4800048375867547	4619.0
0.56	0.5600039911675672	4095.0
0.56	0.6400031447483796	3631.0
0.56	0.7200022983291916	3191.0
0.56	0.800001451910004	2977.0
0.56	0.880000605490816	2248.0
0.56	0.9599997590716285	1784.0
0.56	1.039998912652441	1332.0
0.56	1.119998066233253	992.0
0.56	1.1999972198140654	874.0
0.56	1.2799963733948778	706.0
0.56	1.3599955269756898	571.0
0.56	1.4399946805565023	491.0
0.56	1.5199938341373147	430.0
0.56	1.5999929877181267	363.0
0.56	1.6799921412989391	311.0
0.56	1.7599912948797511	299.0
0.56	1.8399904484605636	262.0
0.56	1.919989602041376	206.0
0.6400000000000001	-1.9199697698376135	273.0
0.6400000000000001	-1.8399706162568013	353.0
0.6400000000000001	-1.7599714626759888	347.0
0.6400000000000001	-1.6799723090951766	455.0
0.6400000000000001	-1.5999731555143644	474.0
0.6400000000000001	-1.519974001933552	563.0
0.6400000000000001	-1.4399748483527397	646.0
0.6400000000000001	-1.3599756947719275	719.0
0.6400000000000001	-1.2799765411911153	910.0
0.6400000000000001	-1.199977387610303	1083.0
0.6400000000000001	-1.1199782340294906	1419.0
0.6400000000000001	-1.0399790804486784	1725.0
0.6400000000000001	-0.9599799268678662	2219.0
0.6400000000000001	-0.8799807732870537	2580.0
0.6400000000000001	-0.7999816197062415	3244.0
0.6400000000000001	-0.7199824661254293	3608.0
0.6400000000000001	-0.639983312544617	4133.0
0.6400000000000001	-0.5599841589638048	4564.0
0.6400000000000001	-0.4799850053829924	4860.0
0.6400000000000001	-0.39998585180218016	4961.0
0.6400000000000001	-0.31998669822136794	5205.0
0.6400000000000001	-0.2399875446405555	5131.0
0.6400000000000001	-0.15998839105974327	5359.0
0.6400000000000001	-0.07998923747893105	5353.0
0.6400000000000001	9.91610188116887e-06	5227.0
0.6400000000000001	0.08000906968269339	5420.0
0.6400000000000001	0.16000822326350583	4938.0
0.6400000000000001	0.24000737684431828	4692.0
0.6400000000000001	0.3200065304251303	4679.0
0.6400000000000001	0.4000056840059427	4463.0
0.6400000000000001	0.4800048375867547	3971.0
0.6400000000000001	0.5600039911675672	3588.0
0.6400000000000001	0.6400031447483796	3323.0
0.6400000000000001	0.7200022983291916	2803.0
0.6400000000000001	0.800001451910004	2495.0
0.6400000000000001	0.880000605490816	1985.0
0.6400000000000001	0.9599997590716285	1731.0
0.6400000000000001	1.039998912652441	1253.0
0.6400000000000001	1.119998066233253	994.0
0.6400000000000001	1.1999972198140654	748.0
0.6400000000000001	1.2799963733948778	639.0
0.6400000000000001	1.3599955269756898	527.0
0.6400000000000001	1.4399946805565023	498.0
0.6400000000000001	1.5199938341373147	463.0
0.6400000000000001	1.5999929877181267	348.0
0.6400000000000001	1.6799921412989391	318.0
0.6400000000000001	1.7599912948797511	266.0
0.6400000000000001	1.8399904484605636	231.0
0.6400000000000001	1.919989602041376	203.0
0.7200000000000002	-1.9199697698376135	269.0
0.7200000000000002	-1.8399706162568013	334.0
0.7200000000000002	-1.7599714626759888	373.0
0.7200000000000002	-1.6799723090951766	422.0
0.7200000000000002	-1.5999731555143644	485.0
0.7200000000000002	-1.519974001933552	483.0
0.7200000000000002	-1.4399748483527397	643.0
0.7200000000000002	-1.3599756947719275	696.0
0.7200000000000002	-1.2799765411911153	825.0
0.7200000000000002	-1.199977387610303	1038.0
0.7200000000000002	-1.1199782340294906	1345.0
0.7200000000000002	-1.0399790804486784	1657.0
0.7200000000000002	-0.9599799268678662	1982.0
0.7200000000000002	-0.8799807732870537	2455.0
0.7200000000000002	-0.7999816197062415	2990.0
0.7200000000000002	-0.7199824661254293	3257.0
0.7200000000000002	-0.639983312544617	3609.0
0.7200000000000002	-0.5599841589638048	3888.0
0.7200000000000002	-0.4799850053829924	4068.0
0.7200000000000002	-0.39998585180218016	4227.0
0.7200000000000002	-0.31998669822136794	4666.0
0.7200000000000002	-0.2399875446405555	4526.0
0.7200000000000002	-0.15998839105974327	4750.0
0.7200000000000002	-0.07998923747893105	4623.0
0.7200000000000002	9.91610188116887e-06	4625.0
0.7200000000000002	0.08000906968269339	4680.0
0.7200000000000002	0.16000822326350583	4435.0
0.7200000000000002	0.24000737684431828	4347.0
0.7200000000000002	0.3200065304251303	4089.0
0.7200000000000002	0.4000056840059427	3921.0
0.7200000000000002	0.4800048375867547	3550.0
0.7200000000000002	0.5600039911675672	3141.0
0.7200000000000002	0.6400031447483796	2997.0
0.7200000000000002	0.7200022983291916	2663.0
0.7200000000000002	0.800001451910004	2322.0
0.7200000000000002	0.880000605490816	1898.0
0.7200000000000002	0.9599997590716285	1493.0
0.7200000000000002	1.039998912652441	1122.0
0.7200000000000002	1.119998066233253	875.0
0.7200000000000002	1.1999972198140654	687.0
0.7200000000000002	1.2799963733948778	573.0
0.7200000000000002	1.3599955269756898	540.0
0.7200000000000002	1.4399946805565023	445.0
0.7200000000000002	1.5199938341373147	402.0
0.7200000000000002	1.5999929877181267	341.0
0.7200000000000002	1.6799921412989391	298.0
0.7200000000000002	1.7599912948797511	238.0
0.7200000000000002	1.8399904484605636	217.0
0.7200000000000002	1.919989602041376	218.0
0.7999999999999998	-1.9199697698376135	288.0
0.7999999999999998	-1.8399706162568013	302.0
0.7999999999999998	-1.7599714626759888	360.0
0.7999999999999998	-1.6799723090951766	384.0
0.7999999999999998	-1.5999731555143644	468.0
0.7999999999999998	-1.519974001933552	447.0
0.7999999999999998	-1.4399748483527397	607.0
0.7999999999999998	-1.3599756947719275	626.0
0.7999999999999998	-1.2799765411911153	828.0
0.7999999999999998	-1.199977387610303	987.0
0.7999999999999998	-1.1199782340294906	1231.0
0.7999999999999998	-1.0399790804486784	1477.0
0.7999999999999998	-0.9599799268678662	1800.0
0.7999999999999998	-0.8799807732870537	2167.0
0.7999999999999998	-0.7999816197062415	2663.0
0.7999999999999998	-0.7199824661254293	2799.0
0.7999999999999998	-0.639983312544617	2992.0
0.7999999999999998	-0.5599841589638048	3324.0
0.7999999999999998	-0.4799850053829924	3384.0
0.7999999999999998	-0.39998585180218016	3590.0
0.7999999999999998	-0.31998669822136794	3876.0
0.7999999999999998	-0.2399875446405555	3867.0
0.7999999999999998	-0.15998839105974327	3912.0
0.7999999999999998	-0.07998923747893105	3980.0
0.7999999999999998	9.91610188116887e-06	4059.0
0.7999999999999998	0.08000906968269339	3768.0
0.7999999999999998	0.16000822326350583	3799.0
0.7999999999999998	0.24000737684431828	3649.0
0.7999999999999998	0.3200065304251303	3516.0
0.7999999999999998	0.4000056840059427	3070.0
0.7999999999999998	0.4800048375867547	2904.0
0.7999999999999998	0.5600039911675672	2674.0
0.7999999999999998	0.6400031447483796	2602.0
0.7999999999999998	0.7200022983291916	2259.0
0.7999999999999998	0.800001451910004	1884.0
0.7999999999999998	0.880000605490816	1703.0
0.7999999999999998	0.9599997590716285	1374.0
0.7999999999999998	1.039998912652441	1053.0
0.7999999999999998	1.119998066233253	864.0
0.7999999999999998	1.1999972198140654	683.0
0.7999999999999998	1.2799963733948778	576.0
0.7999999999999998	1.3599955269756898	468.0
0.7999999999999998	1.4399946805565023	449.0
0.7999999999999998	1.5199938341373147	391.0
0.7999999999999998	1.5999929877181267	309.0
0.7999999999999998	1.6799921412989391	285.0
0.7999999999999998	1.7599912948797511	247.0
0.7999999999999998	1.8399904484605636	220.0
0.7999999999999998	1.919989602041376	181.0
0.8799999999999999	-1.9199697698376135	246.0
0.8799999999999999	-1.8399706162568013	307.0
0.8799999999999999	-1.7599714626759888	356.0
0.8799999999999999	-1.6799723090951766	369.0
0.8799999999999999	-1.5999731555143644	403.0
0.8799999999999999	-1.519974001933552	491.0
0.8799999999999999	-1.4399748483527397	509.0
0.8799999999999999	-1.3599756947719275	627.0
0.8799999999999999	-1.2799765411911153	720.0
0.8799999999999999	-1.199977387610303	932.0
0.8799999999999999	-1.1199782340294906	1127.0
0.8799999999999999	-1.0399790804486784	1312.0
0.8799999999999999	-0.9599799268678662	1537.0
0.8799999999999999	-0.8799807732870537	1873.0
0.8799999999999999	-0.7999816197062415	2110.0
0.8799999999999999	-0.7199824661254293	2300.0
0.8799999999999999	-0.639983312544617	2421.0
0.8799999999999999	-0.5599841589638048	2730.0
0.8799999999999999	-0.4799850053829924	2809.0
0.8799999999999999	-0.39998585180218016	3065.0
0.8799999999999999	-0.31998669822136794	3230.0
0.8799999999999999	-0.2399875446405555	3162.0
0.8799999999999999	-0.15998839105974327	3238.0
0.8799999999999999	-0.07998923747893105	3169.0
0.8799999999999999	9.91610188116887e-06	3209.0
0.8799999999999999	0.08000906968269339	3330.0
0.8799999999999999	0.16000822326350583	3281.0
0.8799999999999999	0.24000737684431828	3114.0
0.8799999999999999	0.3200065304251303	3001.0
0.8799999999999999	0.4000056840059427	2825.0
0.8799999999999999	0.4800048375867547	2534.0
0.8799999999999999	0.5600039911675672	2370.0
0.8799999999999999	0.6400031447483796	2190.0
0.8799999999999999	0.7200022983291916	1898.0
0.8799999999999999	0.800001451910004	1629.0
0.8799999999999999	0.880000605490816	1470.0
0.8799999999999999	0.9599997590716285	1192.0
0.8799999999999999	1.039998912652441	921.0
0.8799999999999999	1.119998066233253	805.0
0.8799999999999999	1.1999972198140654	682.0
0.8799999999999999	1.2799963733948778	561.0
0.8799999999999999	1.3599955269756898	482.0
0.8799999999999999	1.4399946805565023	423.0
0.8799999999999999	1.5199938341373147	364.0
0.8799999999999999	1.5999929877181267	350.0
0.8799999999999999	1.6799921412989391	296.0
0.8799999999999999	1.7599912948797511	222.0
0.8799999999999999	1.8399904484605636	230.0
0.8799999999999999	1.919989602041376	196.0
0.96	-1.9199697698376135	238.0
0.96	-1.8399706162568013	302.0
0.96	-1.7599714626759888	286.0
0.96	-1.6799723090951766	326.0
0.96	-1.5999731555143644	372.0
0.96	-1.519974001933552	388.0
0.96	-1.4399748483527397	460.0
0.96	-1.3599756947719275	550.0
0.96	-1.2799765411911153	712.0
0.96	-1.199977387610303	747.0
0.96	-1.1199782340294906	1054.0
0.96	-1.0399790804486784	1170.0
0.96	-0.9599799268678662	1441.0
0.96	-0.8799807732870537	1623.0
0.96	-0.7999816197062415	1766.0
0.96	-0.7199824661254293	1925.0
0.96	-0.639983312544617	2110.0
0.96	-0.5599841589638048	2328.0
0.96	-0.4799850053829924	2368.0
0.96	-0.39998585180218016	2615.0
0.96	-0.31998669822136794	2660.0
0.96	-0.2399875446405555	2590.0
0.96	-0.15998839105974327	2902.0
0.96	-0.07998923747893105	2618.0
0.96	9.91610188116887e-06	2676.0
0.96	0.08000906968269339	2654.0
0.96	0.16000822326350583	2606.0
0.96	0.24000737684431828	2556.0
0.96	0.3200065304251303	2420.0
0.96	0.4000056840059427	2446.0
0.96	0.4800048375867547	2152.0
0.96	0.5600039911675672	1874.0
0.96	0.6400031447483796	1666.0
0.96	0.7200022983291916	1548.0
0.96	0.800001451910004	1386.0
0.96	0.880000605490816	1235.0
0.96	0.9599997590716285	1074.0
0.96	1.039998912652441	818.0
0.96	1.119998066233253	695.0
0.96	1.1999972198140654	578.0
0.96	1.2799963733948778	461.0
0.96	1.3599955269756898	448.0
0.96	1.4399946805565023	375.0
0.96	1.5199938341373147	333.0
0.96	1.5999929877181267	298.0
0.96	1.6799921412989391	271.0
0.96	1.7599912948797511	271.0
0.96	1.8399904484605636	178.0
0.96	1.919989602041376	167.0
1.04	-1.9199697698376135	232.0
1.04	-1.8399706162568013	253.0
1.04	-1.7599714626759888	276.0
1.04	-1.6799723090951766	376.0
1.04	-1.5999731555143644	388.0
1.04	-1.519974001933552	357.0
1.04	-1.4399748483527397	469.0
1.04	-1.3599756947719275	505.0
1.04	-1.2799765411911153	622.0
1.04	-1.199977387610303	745.0
1.04	-1.1199782340294906	930.0
1.04	-1.0399790804486784	1031.0
1.04	-0.9599799268678662	1212.0
1.04	-0.8799807732870537	1354.0
1.04	-0.7999816197062415	1492.0
1.04	-0.7199824661254293	1561.0
1.04	-0.639983312544617	1700.0
1.04	-0.5599841589638048	1825.0
1.04	-0.4799850053829924	2093.0
1.04	-0.39998585180218016	2096.0
1.04	-0.31998669822136794	2079.0
1.04	-0.2399875446405555	2090.0
1.04	-0.15998839105974327	2255.0
1.04	-0.07998923747893105	2218.0
1.04	9.91610188116887e-06	2222.0
1.04	0.08000906968269339	2117.0
1.04	0.16000822326350583	2043.0
1.04	0.24000737684431828	1980.0
1.04	0.3200065304251303	1899.0
1.04	0.4000056840059427	1844.0
1.04	0.4800048375867547	1713.0
1.04	0.5600039911675672	1618.0
1.04	0.6400031447483796	1374.0
1.04	0.7200022983291916	1359.0
1.04	0.800001451910004	1124.0
1.04	0.880000605490816	995.0
1.04	0.9599997590716285	933.0
1.04	1.039998912652441	802.0
1.04	1.119998066233253	657.0
1.04	1.1999972198140654	536.0
1.04	1.2799963733948778	488.0
1.04	1.3599955269756898	386.0
1.04	1.4399946805565023	340.0
1.04	1.5199938341373147	340.0
1.04	1.5999929877181267	263.0
1.04	1.6799921412989391	262.0
1.04	1.7599912948797511	247.0
1.04	1.8399904484605636	193.0
1.04	1.919989602041376	175.0
1.12	-1.9199697698376135	209.0
1.12	-1.8399706162568013	232.0
1.12	-1.7599714626759888	261.0
1.12	-1.6799723090951766	330.0
1.12	-1.5999731555143644	332.0
1.12	-1.519974001933552	364.0
1.12	-1.4399748483527397	433.0
1.12	-1.3599756947719275	472.0
1.12	-1.2799765411911153	567.0
1.12	-1.199977387610303	692.0
1.12	-1.1199782340294906	783.0
1.12	-1.0399790804486784	799.0
1.12	-0.9599799268678662	976.0
1.12	-0.8799807732870537	1132.0
1.12	-0.7999816197062415	1288.0
1.12	-0.7199824661254293	1381.0
1.12	-0.639983312544617	1575.0
1.12	-0.5599841589638048	1624.0
1.12	-0.4799850053829924	1621.0
1.12	-0.39998585180218016	1787.0
1.12	-0.31998669822136794	1742.0
1.12	-0.2399875446405555	1780.0
1.12	-0.15998839105974327	1784.0
1.12	-0.07998923747893105	1787.0
1.12	9.91610188116887e-06	1845.0
1.12	0.08000906968269339	1843.0
1.12	0.16000822326350583	1796.0
1.12	0.24000737684431828	1703.0
1.12	0.3200065304251303	1684.0
1.12	0.4000056840059427	1622.0
1.12	0.4800048375867547	1385.0
1.12	0.5600039911675672	1358.0
1.12	0.6400031447483796	1181.0
1.12	0.7200022983291916	1174.0
1.12	0.800001451910004	1045.0
1.12	0.880000605490816	917.0
1.12	0.9599997590716285	783.0
1.12	1.039998912652441	661.0
1.12	1.119998066233253	574.0
1.12	1.1999972198140654	484.0
1.12	1.2799963733948778	435.0
1.12	1.3599955269756898	390.0
1.12	1.4399946805565023	315.0
1.12	1.5199938341373147	277.0
1.12	1.5999929877181267	255.0
1.12	1.6799921412989391	236.0
1.12	1.7599912948797511	227.0
1.12	1.8399904484605636	235.0
1.12	1.919989602041376	177.0
1.1999999999999997	-1.9199697698376135	196.0
1.1999999999999997	-1.8399706162568013	216.0
1.1999999999999997	-1.7599714626759888	244.0
1.1999999999999997	-1.6799723090951766	292.0
1.1999999999999997	-1.5999731555143644	298.0
1.1999999999999997	-1.519974001933552	366.0
1.1999999999999997	-1.4399748483527397	402.0
1.1999999999999997	-1.3599756947719275	473.0
1.1999999999999997	-1.2799765411911153	525.0
1.1999999999999997	-1.199977387610303	583.0
1.1999999999999997	-1.1199782340294906	718.0
1.1999999999999997	-1.0399790804486784	737.0
1.1999999999999997	-0.9599799268678662	839.0
1.1999999999999997	-0.8799807732870537	951.0
1.1999999999999997	-0.7999816197062415	1061.0
1.1999999999999997	-0.7199824661254293	1162.0
1.1999999999999997	-0.639983312544617	1307.0
1.1999999999999997	-0.5599841589638048	1330.0
1.1999999999999997	-0.4799850053829924	1426.0
1.1999999999999997	-0.39998585180218016	1513.0
1.1999999999999997	-0.31998669822136794	1471.0
1.1999999999999997	-0.2399875446405555	1518.0
1.1999999999999997	-0.15998839105974327	1582.0
1.1999999999999997	-0.07998923747893105	1593.0
1.1999999999999997	9.91610188116887e-06	1420.0
1.1999999999999997	0.08000906968269339	1431.0
1.1999999999999997	0.16000822326350583	1474.0
1.1999999999999997	0.24000737684431828	1462.0
1.1999999999999997	0.3200065304251303	1433.0
1.1999999999999997	0.4000056840059427	1327.0
1.1999999999999997	0.4800048375867547	1220.0
1.1999999999999997	0.5600039911675672	1205.0
1.1999999999999997	0.6400031447483796	993.0
1.1999999999999997	0.7200022983291916	895.0
1.1999999999999997	0.800001451910004	857.0
1.1999999999999997	0.880000605490816	736.0
1.1999999999999997	0.9599997590716285	634.0
1.1999999999999997	1.039998912652441	604.0
1.1999999999999997	1.119998066233253	543.0
1.1999999999999997	1.1999972198140654	414.0
1.1999999999999997	1.2799963733948778	387.0
1.1999999999999997	1.3599955269756898	310.0
1.1999999999999997	1.4399946805565023	324.0
1.1999999999999997	1.5199938341373147	271.0
1.1999999999999997	1.5999929877181267	256.0
1.1999999999999997	1.6799921412989391	212.0
1.1999999999999997	1.7599912948797511	214.0
1.1999999999999997	1.8399904484605636	173.0
1.1999999999999997	1.919989602041376	158.0
1.2799999999999998	-1.9199697698376135	196.0
1.2799999999999998	-1.8399706162568013	234.0
1.2799999999999998	-1.7599714626759888	256.0
1.2799999999999998	-1.6799723090951766	264.0
1.2799999999999998	-1.5999731555143644	268.0
1.2799999999999998	-1.519974001933552	344.0
1.2799999999999998	-1.4399748483527397	315.0
1.2799999999999998	-1.3599756947719275	430.0
1.2799999999999998	-1.2799765411911153	463.0
1.2799999999999998	-1.199977387610303	521.0
1.2799999999999998	-1.1199782340294906	633.0
1.2799999999999998	-1.0399790804486784	615.0
1.2799999999999998	-0.9599799268678662	684.0
1.2799999999999998	-0.8799807732870537	819.0
1.2799999999999998	-0.7999816197062415	999.0
1.2799999999999998	-0.7199824661254293	1007.0
1.2799999999999998	-0.639983312544617	1112.0
1.2799999999999998	-0.5599841589638048	1242.0
1.2799999999999998	-0.4799850053829924	1173.0
1.2799999999999998	-0.39998585180218016	1317.0
1.2799999999999998	-0.31998669822136794	1356.0
1.2799999999999998	-0.2399875446405555	1289.0
1.2799999999999998	-0.15998839105974327	1319.0
1.2799999999999998	-0.07998923747893105	1364.0
1.2799999999999998	9.91610188116887e-06	1251.0
1.2799999999999998	0.08000906968269339	1239.0
1.2799999999999998	0.16000822326350583	1392.0
1.2799999999999998	0.24000737684431828	1263.0
1.2799999999999998	0.3200065304251303	1276.0
1.2799999999999998	0.4000056840059427	1135.0
1.2799999999999998	0.4800048375867547	1015.0
1.2799999999999998	0.5600039911675672	1108.0
1.2799999999999998	0.6400031447483796	990.0
1.2799999999999998	0.7200022983291916	879.0
1.2799999999999998	0.800001451910004	768.0
1.2799999999999998	0.880000605490816	646.0
1.2799999999999998	0.9599997590716285	564.0
1.2799999999999998	1.039998912652441	574.0
1.2799999999999998	1.119998066233253	446.0
1.2799999999999998	1.1999972198140654	408.0
1.2799999999999998	1.2799963733948778	344.0
1.2799999999999998	1.3599955269756898	347.0
1.2799999999999998	1.4399946805565023	232.0
1.2799999999999998	1.5199938341373147	244.0
1.2799999999999998	1.5999929877181267	219.0
1.2799999999999998	1.6799921412989391	232.0
1.2799999999999998	1.7599912948797511	203.0
1.2799999999999998	1.8399904484605636	151.0
1.2799999999999998	1.919989602041376	150.0
1.3599999999999999	-1.9199697698376135	205.0
1.3599999999999999	-1.8399706162568013	224.0
1.3599999999999999	-1.7599714626759888	211.0
1.3599999999999999	-1.6799723090951766	280.0
1.3599999999999999	-1.5999731555143644	288.0
1.3599999999999999	-1.519974001933552	292.0
1.3599999999999999	-1.4399748483527397	298.0
1.3599999999999999	-1.3599756947719275	362.0
1.3599999999999999	-1.2799765411911153	421.0
1.3599999999999999	-1.199977387610303	464.0
1.3599999999999999	-1.1199782340294906	596.0
1.3599999999999999	-1.0399790804486784	653.0
1.3599999999999999	-0.9599799268678662	664.0
1.3599999999999999	-0.8799807732870537	802.0
1.3599999999999999	-0.7999816197062415	854.0
1.3599999999999999	-0.7199824661254293	899.0
1.3599999999999999	-0.639983312544617	991.0
1.3599999999999999	-0.5599841589638048	1026.0
1.3599999999999999	-0.4799850053829924	1099.0
1.3599999999999999	-0.39998585180218016	1088.0
1.3599999999999999	-0.31998669822136794	1133.0
1.3599999999999999	-0.2399875446405555	1131.0
1.3599999999999999	-0.15998839105974327	1127.0
1.3599999999999999	-0.07998923747893105	1163.0
1.3599999999999999	9.91610188116887e-06	1161.0
1.3599999999999999	0.08000906968269339	1173.0
1.3599999999999999	0.16000822326350583	1095.0
1.3599999999999999	0.24000737684431828	1071.0
1.3599999999999999	0.3200065304251303	1047.0
1.3599999999999999	0.4000056840059427	1000.0
1.3599999999999999	0.4800048375867547	983.0
1.3599999999999999	0.5600039911675672	859.0
1.3599999999999999	0.6400031447483796	807.0
1.3599999999999999	0.7200022983291916	769.0
1.3599999999999999	0.800001451910004	725.0
1.3599999999999999	0.880000605490816	616.0
1.3599999999999999	0.9599997590716285	528.0
1.3599999999999999	1.039998912652441	452.0
1.3599999999999999	1.119998066233253	362.0
1.3599999999999999	1.1999972198140654	389.0
1.3599999999999999	1.2799963733948778	321.0
1.3599999999999999	1.3599955269756898	321.0
1.3599999999999999	1.4399946805565023	266.0
1.3599999999999999	1.5199938341373147	217.0
1.3599999999999999	1.5999929877181267	182.0
1.3599999999999999	1.6799921412989391	202.0
1.3599999999999999	1.7599912948797511	185.0
1.3599999999999999	1.8399904484605636	148.0
1.3599999999999999	1.919989602041376	125.0
1.44	-1.9199697698376135	162.0
1.44	-1.8399706162568013	170.0
1.44	-1.7599714626759888	222.0
1.44	-1.6799723090951766	285.0
1.44	-1.5999731555143644	271.0
1.44	-1.519974001933552	295.0
1.44	-1.4399748483527397	309.0
1.44	-1.3599756947719275	324.0
1.44	-1.2799765411911153	359.0
1.44	-1.199977387610303	410.0
1.44	-1.1199782340294906	518.0
1.44	-1.0399790804486784	564.0
1.44	-0.9599799268678662	649.0
1.44	-0.8799807732870537	705.0
1.44	-0.7999816197062415	807.0
1.44	-0.7199824661254293	880.0
1.44	-0.639983312544617	894.0
1.44	-0.5599841589638048	982.0
1.44	-0.4799850053829924	971.0
1.44	-0.39998585180218016	997.0
1.44	-0.31998669822136794	1020.0
1.44	-0.2399875446405555	1033.0
1.44	-0.15998839105974327	1044.0
1.44	-0.07998923747893105	1008.0
1.44	9.91610188116887e-06	980.0
1.44	0.08000906968269339	968.0
1.44	0.16000822326350583	951.0
1.44	0.24000737684431828	975.0
1.44	0.3200065304251303	1020.0
1.44	0.4000056840059427	881.0
1.44	0.4800048375867547	774.0
1.44	0.5600039911675672	744.0
1.44	0.6400031447483796	684.0
1.44	0.7200022983291916	713.0
1.44	0.800001451910004	627.0
1.44	0.880000605490816	593.0
1.44	0.9599997590716285	537.0
1.44	1.039998912652441	438.0
1.44	1.119998066233253	400.0
1.44	1.1999972198140654	374.0
1.44	1.2799963733948778	287.0
1.44	1.3599955269756898	295.0
1.44	1.4399946805565023	206.0
1.44	1.5199938341373147	210.0
1.44	1.5999929877181267	169.0
1.44	1.6799921412989391	179.0
1.44	1.7599912948797511	176.0
1.44	1.8399904484605636	155.0
1.44	1.919989602041376	130.0
1.52	-1.9199697698376135	160.0
1.52	-1.8399706162568013	166.0
1.52	-1.7599714626759888	187.0
1.52	-1.6799723090951766	212.0
1.52	-1.5999731555143644	255.0
1.52	-1.519974001933552	255.0
1.52	-1.4399748483527397	290.0
1.52	-1.3599756947719275	316.0
1.52	-1.2799765411911153	347.0
1.52	-1.199977387610303	401.0
1.52	-1.1199782340294906	489.0
1.52	-1.0399790804486784	473.0
1.52	-0.9599799268678662	595.0
1.52	-0.8799807732870537	649.0
1.52	-0.7999816197062415	759.0
1.52	-0.7199824661254293	754.0
1.52	-0.639983312544617	811.0
1.52	-0.5599841589638048	815.0
1.52	-0.4799850053829924	871.0
1.52	-0.39998585180218016	915.0
1.52	-0.31998669822136794	963.0
1.52	-0.2399875446405555	920.0
1.52	-0.15998839105974327	890.0
1.52	-0.07998923747893105	920.0
1.52	9.91610188116887e-06	868.0
1.52	0.08000906968269339	906.0
1.52	0.16000822326350583	869.0
1.52	0.24000737684431828	846.0
1.52	0.3200065304251303	788.0
1.52	0.4000056840059427	806.0
1.52	0.4800048375867547	752.0
1.52	0.5600039911675672	722.0
1.52	0.6400031447483796	733.0
1.52	0.7200022983291916	625.0
1.52	0.800001451910004	549.0
1.52	0.880000605490816	540.0
1.52	0.9599997590716285	451.0
1.52	1.039998912652441	432.0
1.52	1.119998066233253	334.0
1.52	1.1999972198140654	305.0
1.52	1.2799963733948778	307.0
1.52	1.3599955269756898	251.0
1.52	1.4399946805565023	253.0
1.52	1.5199938341373147	174.0
1.52	1.5999929877181267	155.0
1.52	1.6799921412989391	168.0
1.52	1.7599912948797511	175.0
1.52	1.8399904484605636	141.0
1.52	1.919989602041376	111.0
1.6	-1.9199697698376135	156.0
1.6	-1.8399706162568013	186.0
1.6	-1.7599714626759888	193.0
1.6	-1.6799723090951766	243.0
1.6	-1.5999731555143644	212.0
1.6	-1.519974001933552	232.0
1.6	-1.4399748483527397	268.0
1.6	-1.3599756947719275	312.0
1.6	-1.2799765411911153	373.0
1.6	-1.199977387610303	381.0
1.6	-1.1199782340294906	399.0
1.6	-1.0399790804486784	470.0
1.6	-0.9599799268678662	573.0
1.6	-0.8799807732870537	556.0
1.6	-0.7999816197062415	558.0
1.6	-0.7199824661254293	652.0
1.6	-0.639983312544617	665.0
1.6	-0.5599841589638048	716.0
1.6	-0.4799850053829924	771.0
1.6	-0.39998585180218016	896.0
1.6	-0.31998669822136794	848.0
1.6	-0.2399875446405555	880.0
1.6	-0.15998839105974327	844.0
1.6	-0.07998923747893105	814.0
1.6	9.91610188116887e-06	850.0
1.6	0.08000906968269339	854.0
1.6	0.16000822326350583	839.0
1.6	0.24000737684431828	724.0
1.6	0.3200065304251303	644.0
1.6	0.4000056840059427	766.0
1.6	0.4800048375867547	699.0
1.6	0.5600039911675672	616.0
1.6	0.6400031447483796	572.0
1.6	0.7200022983291916	500.0
1.6	0.800001451910004	497.0
1.6	0.880000605490816	444.0
1.6	0.9599997590716285	411.0
1.6	1.039998912652441	353.0
1.6	1.119998066233253	357.0
1.6	1.1999972198140654	272.0
1.6	1.2799963733948778	270.0
1.6	1.3599955269756898	236.0
1.6	1.4399946805565023	217.0
1.6	1.5199938341373147	225.0
1.6	1.5999929877181267	184.0
1.6	1.6799921412989391	152.0
1.6	1.7599912948797511	153.0
1.6	1.8399904484605636	149.0
1.6	1.919989602041376	124.0
1.6799999999999997	-1.9199697698376135	139.0
1.6799999999999997	-1.8399706162568013	181.0
1.6799999999999997	-1.7599714626759888	192.0
1.6799999999999997	-1.6799723090951766	200.0
1.6799999999999997	-1.5999731555143644	226.0
1.6799999999999997	-1.519974001933552	240.0
1.6799999999999997	-1.4399748483527397	280.0
1.6799999999999997	-1.3599756947719275	268.0
1.6799999999999997	-1.2799765411911153	293.0
1.6799999999999997	-1.199977387610303	337.0
1.6799999999999997	-1.1199782340294906	348.0
1.6799999999999997	-1.0399790804486784	415.0
1.6799999999999997	-0.9599799268678662	484.0
1.6799999999999997	-0.8799807732870537	566.0
1.6799999999999997	-0.7999816197062415	570.0
1.6799999999999997	-0.7199824661254293	632.0
1.6799999999999997	-0.639983312544617	610.0
1.6799999999999997	-0.5599841589638048	664.0
1.6799999999999997	-0.4799850053829924	687.0
1.6799999999999997	-0.39998585180218016	777.0
1.6799999999999997	-0.31998669822136794	774.0
1.6799999999999997	-0.2399875446405555	805.0
1.6799999999999997	-0.15998839105974327	691.0
1.6799999999999997	-0.07998923747893105	742.0
1.6799999999999997	9.91610188116887e-06	772.0
1.6799999999999997	0.08000906968269339	722.0
1.6799999999999997	0.16000822326350583	718.0
1.6799999999999997	0.24000737684431828	691.0
1.6799999999999997	0.3200065304251303	675.0
1.6799999999999997	0.4000056840059427	652.0
1.6799999999999997	0.4800048375867547	632.0
1.6799999999999997	0.5600039911675672	600.0
1.6799999999999997	0.6400031447483796	482.0
1.6799999999999997	0.7200022983291916	450.0
1.6799999999999997	0.800001451910004	415.0
1.6799999999999997	0.880000605490816	431.0
1.6799999999999997	0.9599997590716285	377.0
1.6799999999999997	1.039998912652441	320.0
1.6799999999999997	1.119998066233253	315.0
1.6799999999999997	1.1999972198140654	226.0
1.6799999999999997	1.2799963733948778	219.0
1.6799999999999997	1.3599955269756898	246.0
1.6799999999999997	1.4399946805565023	194.0
1.6799999999999997	1.5199938341373147	169.0
1.6799999999999997	1.5999929877181267	146.0
1.6799999999999997	1.6799921412989391	146.0
1.6799999999999997	1.7599912948797511	146.0
1.6799999999999997	1.8399904484605636	132.0
1.6799999999999997	1.919989602041376	107.0
1.7599999999999998	-1.9199697698376135	118.0
1.7599999999999998	-1.8399706162568013	158.0
1.7599999999999998	-1.7599714626759888	176.0
1.7599999999999998	-1.6799723090951766	188.0
1.7599999999999998	-1.5999731555143644	230.0
1.7599999999999998	-1.519974001933552	219.0
1.7599999999999998	-1.4399748483527397	240.0
1.7599999999999998	-1.3599756947719275	281.0
1.7599999999999998	-1.2799765411911153	280.0
1.7599999999999998	-1.199977387610303	318.0
1.7599999999999998	-1.1199782340294906	387.0
1.7599999999999998	-1.0399790804486784	413.0
1.7599999999999998	-0.9599799268678662	470.0
1.7599999999999998	-0.8799807732870537	519.0
1.7599999999999998	-0.7999816197062415	533.0
1.7599999999999998	-0.7199824661254293	571.0
1.7599999999999998	-0.639983312544617	620.0
1.7599999999999998	-0.5599841589638048	578.0
1.7599999999999998	-0.4799850053829924	659.0
1.7599999999999998	-0.39998585180218016	700.0
1.7599999999999998	-0.31998669822136794	667.0
1.7599999999999998	-0.2399875446405555	640.0
1.7599999999999998	-0.15998839105974327	681.0
1.7599999999999998	-0.07998923747893105	609.0
1.7599999999999998	9.91610188116887e-06	713.0
1.7599999999999998	0.08000906968269339	616.0
1.7599999999999998	0.16000822326350583	649.0
1.7599999999999998	0.24000737684431828	649.0
1.7599999999999998	0.3200065304251303	614.0
1.7599999999999998	0.4000056840059427	588.0
1.7599999999999998	0.4800048375867547	552.0
1.7599999999999998	0.5600039911675672	542.0
1.7599999999999998	0.6400031447483796	513.0
1.7599999999999998	0.7200022983291916	500.0
1.7599999999999998	0.800001451910004	414.0
1.7599999999999998	0.880000605490816	350.0
1.7599999999999998	0.9599997590716285	325.0
1.7599999999999998	1.039998912652441	324.0
1.7599999999999998	1.119998066233253	309.0
1.7599999999999998	1.1999972198140654	266.0
1.7599999999999998	1.2799963733948778	233.0
1.7599999999999998	1.3599955269756898	203.0
1.7599999999999998	1.4399946805565023	181.0
1.7599999999999998	1.5199938341373147	166.0
1.7599999999999998	1.5999929877181267	142.0
1.7599999999999998	1.6799921412989391	133.0
1.7599999999999998	1.7599912948797511	109.0
1.7599999999999998	1.8399904484605636	117.0
1.7599999999999998	1.919989602041376	114.0
1.8399999999999999	-1.9199697698376135	124.0
1.8399999999999999	-1.8399706162568013	129.0
1.8399999999999999	-1.7599714626759888	163.0
1.8399999999999999	-1.6799723090951766	171.0
1.8399999999999999	-1.5999731555143644	205.0
1.8399999999999999	-1.519974001933552	253.0
1.8399999999999999	-1.4399748483527397	229.0
1.8399999999999999	-1.3599756947719275	259.0
1.8399999999999999	-1.2799765411911153	257.0
1.8399999999999999	-1.199977387610303	300.0
1.8399999999999999	-1.1199782340294906	327.0
1.8399999999999999	-1.0399790804486784	386.0
1.8399999999999999	-0.9599799268678662	420.0
1.8399999999999999	-0.8799807732870537	421.0
1.8399999999999999	-0.7999816197062415	552.0
1.8399999999999999	-0.7199824661254293	501.0
1.8399999999999999	-0.639983312544617	505.0
1.8399999999999999	-0.5599841589638048	536.0
1.8399999999999999	-0.4799850053829924	614.0
1.8399999999999999	-0.39998585180218016	589.0
1.8399999999999999	-0.31998669822136794	615.0
1.8399999999999999	-0.2399875446405555	669.0
1.8399999999999999	-0.15998839105974327	603.0
1.8399999999999999	-0.07998923747893105	603.0
1.8399999999999999	9.91610188116887e-06	617.0
1.8399999999999999	0.08000906968269339	599.0
1.8399999999999999	0.16000822326350583	585.0
1.8399999999999999	0.24000737684431828	605.0
1.8399999999999999	0.3200065304251303	587.0
1.8399999999999999	0.4000056840059427	578.0
1.8399999999999999	0.4800048375867547	523.0
1.8399999999999999	0.5600039911675672	426.0
1.8399999999999999	0.6400031447483796	441.0
1.8399999999999999	0.7200022983291916	404.0
1.8399999999999999	0.800001451910004	333.0
1.8399999999999999	0.880000605490816	354.0
1.8399999999999999	0.9599997590716285	314.0
1.8399999999999999	1.039998912652441	261.0
1.8399999999999999	1.119998066233253	299.0
1.8399999999999999	1.1999972198140654	230.0
1.8399999999999999	1.2799963733948778	197.0
1.8399999999999999	1.3599955269756898	186.0
1.8399999999999999	1.4399946805565023	174.0
1.8399999999999999	1.5199938341373147	170.0
1.8399999999999999	1.5999929877181267	120.0
1.8399999999999999	1.6799921412989391	113.0
1.8399999999999999	1.7599912948797511	120.0
1.8399999999999999	1.8399904484605636	100.0
1.8399999999999999	1.919989602041376	102.0
1.92	-1.9199697698376135	135.0
1.92	-1.8399706162568013	117.0
1.92	-1.7599714626759888	130.0
1.92	-1.6799723090951766	150.0
1.92	-1.5999731555143644	174.0
1.92	-1.519974001933552	142.0
1.92	-1.4399748483527397	226.0
1.92	-1.3599756947719275	245.0
1.92	-1.2799765411911153	234.0
1.92	-1.199977387610303	278.0
1.92	-1.1199782340294906	303.0
1.92	-1.0399790804486784	392.0
1.92	-0.9599799268678662	420.0
1.92	-0.8799807732870537	428.0
1.92	-0.7999816197062415	441.0
1.92	-0.7199824661254293	478.0
1.92	-0.639983312544617	466.0
1.92	-0.5599841589638048	535.0
1.92	-0.4799850053829924	529.0
1.92	-0.39998585180218016	520.0
1.92	-0.31998669822136794	550.0
1.92	-0.2399875446405555	584.0
1.92	-0.15998839105974327	563.0
1.92	-0.07998923747893105	593.0
1.92	9.91610188116887e-06	551.0
1.92	0.08000906968269339	540.0
1.92	0.16000822326350583	533.0
1.92	0.24000737684431828	557.0
1.92	0.3200065304251303	477.0
1.92	0.4000056840059427	479.0
1.92	0.4800048375867547	465.0
1.92	0.5600039911675672	402.0
1.92	0.6400031447483796	410.0
1.92	0.7200022983291916	364.0
1.92	0.800001451910004	334.0
1.92	0.880000605490816	359.0
1.92	0.9599997590716285	287.0
1.92	1.039998912652441	252.0
1.92	1.119998066233253	260.0
1.92	1.1999972198140654	239.0
1.92	1.2799963733948778	212.0
1.92	1.3599955269756898	199.0
1.92	1.4399946805565023	168.0
1.92	1.5199938341373147	121.0
1.92	1.5999929877181267	137.0
1.92	1.6799921412989391	119.0
1.92	1.7599912948797511	121.0
1.92	1.8399904484605636	100.0
1.92	1.919989602041376	99.0


==> figures/data/open_images_train_2D_hist_trace_location.txt <==
-2.0	-2.0	211.0
-2.0	-1.92	212.0
-2.0	-1.84	211.0
-2.0	-1.76	238.0
-2.0	-1.68	282.0
-2.0	-1.6	322.0
-2.0	-1.52	321.0
-2.0	-1.44	372.0
-2.0	-1.3599999999999999	370.0
-2.0	-1.28	424.0
-2.0	-1.2	530.0
-2.0	-1.12	616.0
-2.0	-1.04	653.0
-2.0	-0.96	683.0
-2.0	-0.8799999999999999	783.0
-2.0	-0.8	883.0
-2.0	-0.72	945.0
-2.0	-0.6399999999999999	1079.0
-2.0	-0.56	1112.0
-2.0	-0.48	1094.0
-2.0	-0.3999999999999999	1238.0
-2.0	-0.32000000000000006	1171.0
-2.0	-0.24	1344.0
-2.0	-0.15999999999999992	1369.0
-2.0	-0.08000000000000007	1394.0
-2.0	0.0	1338.0
-2.0	0.08000000000000007	1306.0
-2.0	0.16000000000000014	1357.0
-2.0	0.2400000000000002	1300.0
-2.0	0.31999999999999984	1293.0
-2.0	0.3999999999999999	1261.0
-2.0	0.48	1248.0
-2.0	0.56	1121.0
-2.0	0.6400000000000001	1058.0
-2.0	0.7200000000000002	920.0
-2.0	0.8000000000000003	821.0
-2.0	0.8799999999999999	774.0
-2.0	0.96	691.0
-2.0	1.04	576.0
-2.0	1.12	511.0
-2.0	1.2000000000000002	442.0
-2.0	1.2800000000000002	449.0
-2.0	1.3599999999999999	357.0
-2.0	1.44	314.0
-2.0	1.52	278.0
-2.0	1.6	238.0
-2.0	1.6800000000000002	258.0
-2.0	1.7600000000000002	221.0
-2.0	1.8399999999999999	197.0
-2.0	1.92	206.0
-1.92	-2.0	212.0
-1.92	-1.92	203.0
-1.92	-1.84	217.0
-1.92	-1.76	266.0
-1.92	-1.68	286.0
-1.92	-1.6	296.0
-1.92	-1.52	336.0
-1.92	-1.44	378.0
-1.92	-1.3599999999999999	399.0
-1.92	-1.28	466.0
-1.92	-1.2	583.0
-1.92	-1.12	532.0
-1.92	-1.04	667.0
-1.92	-0.96	751.0
-1.92	-0.8799999999999999	842.0
-1.92	-0.8	973.0
-1.92	-0.72	996.0
-1.92	-0.6399999999999999	1128.0
-1.92	-0.56	1213.0
-1.92	-0.48	1263.0
-1.92	-0.3999999999999999	1345.0
-1.92	-0.32000000000000006	1266.0
-1.92	-0.24	1353.0
-1.92	-0.15999999999999992	1452.0
-1.92	-0.08000000000000007	1468.0
-1.92	0.0	1522.0
-1.92	0.08000000000000007	1481.0
-1.92	0.16000000000000014	1424.0
-1.92	0.2400000000000002	1381.0
-1.92	0.31999999999999984	1388.0
-1.92	0.3999999999999999	1403.0
-1.92	0.48	1349.0
-1.92	0.56	1234.0
-1.92	0.6400000000000001	1131.0
-1.92	0.7200000000000002	982.0
-1.92	0.8000000000000003	952.0
-1.92	0.8799999999999999	869.0
-1.92	0.96	729.0
-1.92	1.04	605.0
-1.92	1.12	602.0
-1.92	1.2000000000000002	521.0
-1.92	1.2800000000000002	454.0
-1.92	1.3599999999999999	403.0
-1.92	1.44	373.0
-1.92	1.52	318.0
-1.92	1.6	265.0
-1.92	1.6800000000000002	254.0
-1.92	1.7600000000000002	206.0
-1.92	1.8399999999999999	257.0
-1.92	1.92	175.0
-1.84	-2.0	259.0
-1.84	-1.92	219.0
-1.84	-1.84	237.0
-1.84	-1.76	276.0
-1.84	-1.68	308.0
-1.84	-1.6	325.0
-1.84	-1.52	383.0
-1.84	-1.44	404.0
-1.84	-1.3599999999999999	418.0
-1.84	-1.28	514.0
-1.84	-1.2	586.0
-1.84	-1.12	636.0
-1.84	-1.04	759.0
-1.84	-0.96	853.0
-1.84	-0.8799999999999999	1008.0
-1.84	-0.8	1058.0
-1.84	-0.72	1070.0
-1.84	-0.6399999999999999	1257.0
-1.84	-0.56	1344.0
-1.84	-0.48	1401.0
-1.84	-0.3999999999999999	1427.0
-1.84	-0.32000000000000006	1421.0
-1.84	-0.24	1385.0
-1.84	-0.15999999999999992	1656.0
-1.84	-0.08000000000000007	1606.0
-1.84	0.0	1659.0
-1.84	0.08000000000000007	1609.0
-1.84	0.16000000000000014	1648.0
-1.84	0.2400000000000002	1609.0
-1.84	0.31999999999999984	1455.0
-1.84	0.3999999999999999	1398.0
-1.84	0.48	1458.0
-1.84	0.56	1404.0
-1.84	0.6400000000000001	1209.0
-1.84	0.7200000000000002	1107.0
-1.84	0.8000000000000003	1095.0
-1.84	0.8799999999999999	898.0
-1.84	0.96	787.0
-1.84	1.04	685.0
-1.84	1.12	598.0
-1.84	1.2000000000000002	527.0
-1.84	1.2800000000000002	457.0
-1.84	1.3599999999999999	447.0
-1.84	1.44	368.0
-1.84	1.52	331.0
-1.84	1.6	330.0
-1.84	1.6800000000000002	280.0
-1.84	1.7600000000000002	232.0
-1.84	1.8399999999999999	222.0
-1.84	1.92	212.0
-1.76	-2.0	252.0
-1.76	-1.92	237.0
-1.76	-1.84	258.0
-1.76	-1.76	296.0
-1.76	-1.68	286.0
-1.76	-1.6	368.0
-1.76	-1.52	389.0
-1.76	-1.44	435.0
-1.76	-1.3599999999999999	461.0
-1.76	-1.28	535.0
-1.76	-1.2	597.0
-1.76	-1.12	740.0
-1.76	-1.04	825.0
-1.76	-0.96	949.0
-1.76	-0.8799999999999999	1025.0
-1.76	-0.8	1206.0
-1.76	-0.72	1209.0
-1.76	-0.6399999999999999	1328.0
-1.76	-0.56	1416.0
-1.76	-0.48	1535.0
-1.76	-0.3999999999999999	1561.0
-1.76	-0.32000000000000006	1619.0
-1.76	-0.24	1686.0
-1.76	-0.15999999999999992	1815.0
-1.76	-0.08000000000000007	1807.0
-1.76	0.0	1797.0
-1.76	0.08000000000000007	1825.0
-1.76	0.16000000000000014	1879.0
-1.76	0.2400000000000002	1778.0
-1.76	0.31999999999999984	1683.0
-1.76	0.3999999999999999	1572.0
-1.76	0.48	1590.0
-1.76	0.56	1440.0
-1.76	0.6400000000000001	1442.0
-1.76	0.7200000000000002	1186.0
-1.76	0.8000000000000003	1199.0
-1.76	0.8799999999999999	1080.0
-1.76	0.96	875.0
-1.76	1.04	731.0
-1.76	1.12	651.0
-1.76	1.2000000000000002	591.0
-1.76	1.2800000000000002	492.0
-1.76	1.3599999999999999	414.0
-1.76	1.44	372.0
-1.76	1.52	343.0
-1.76	1.6	295.0
-1.76	1.6800000000000002	321.0
-1.76	1.7600000000000002	242.0
-1.76	1.8399999999999999	232.0
-1.76	1.92	174.0
-1.68	-2.0	237.0
-1.68	-1.92	241.0
-1.68	-1.84	293.0
-1.68	-1.76	338.0
-1.68	-1.68	364.0
-1.68	-1.6	378.0
-1.68	-1.52	451.0
-1.68	-1.44	467.0
-1.68	-1.3599999999999999	522.0
-1.68	-1.28	628.0
-1.68	-1.2	654.0
-1.68	-1.12	767.0
-1.68	-1.04	857.0
-1.68	-0.96	971.0
-1.68	-0.8799999999999999	1141.0
-1.68	-0.8	1254.0
-1.68	-0.72	1381.0
-1.68	-0.6399999999999999	1416.0
-1.68	-0.56	1494.0
-1.68	-0.48	1654.0
-1.68	-0.3999999999999999	1733.0
-1.68	-0.32000000000000006	1791.0
-1.68	-0.24	1793.0
-1.68	-0.15999999999999992	1954.0
-1.68	-0.08000000000000007	1898.0
-1.68	0.0	1915.0
-1.68	0.08000000000000007	1987.0
-1.68	0.16000000000000014	2004.0
-1.68	0.2400000000000002	2015.0
-1.68	0.31999999999999984	1861.0
-1.68	0.3999999999999999	1821.0
-1.68	0.48	1823.0
-1.68	0.56	1549.0
-1.68	0.6400000000000001	1456.0
-1.68	0.7200000000000002	1331.0
-1.68	0.8000000000000003	1258.0
-1.68	0.8799999999999999	1130.0
-1.68	0.96	896.0
-1.68	1.04	873.0
-1.68	1.12	683.0
-1.68	1.2000000000000002	625.0
-1.68	1.2800000000000002	534.0
-1.68	1.3599999999999999	419.0
-1.68	1.44	410.0
-1.68	1.52	391.0
-1.68	1.6	312.0
-1.68	1.6800000000000002	270.0
-1.68	1.7600000000000002	277.0
-1.68	1.8399999999999999	249.0
-1.68	1.92	255.0
-1.6	-2.0	215.0
-1.6	-1.92	235.0
-1.6	-1.84	303.0
-1.6	-1.76	346.0
-1.6	-1.68	345.0
-1.6	-1.6	407.0
-1.6	-1.52	508.0
-1.6	-1.44	527.0
-1.6	-1.3599999999999999	523.0
-1.6	-1.28	608.0
-1.6	-1.2	791.0
-1.6	-1.12	808.0
-1.6	-1.04	978.0
-1.6	-0.96	1087.0
-1.6	-0.8799999999999999	1293.0
-1.6	-0.8	1374.0
-1.6	-0.72	1516.0
-1.6	-0.6399999999999999	1510.0
-1.6	-0.56	1674.0
-1.6	-0.48	1923.0
-1.6	-0.3999999999999999	2028.0
-1.6	-0.32000000000000006	1992.0
-1.6	-0.24	2036.0
-1.6	-0.15999999999999992	2160.0
-1.6	-0.08000000000000007	2146.0
-1.6	0.0	2142.0
-1.6	0.08000000000000007	2090.0
-1.6	0.16000000000000014	2228.0
-1.6	0.2400000000000002	2176.0
-1.6	0.31999999999999984	2125.0
-1.6	0.3999999999999999	1940.0
-1.6	0.48	1892.0
-1.6	0.56	1781.0
-1.6	0.6400000000000001	1721.0
-1.6	0.7200000000000002	1399.0
-1.6	0.8000000000000003	1391.0
-1.6	0.8799999999999999	1239.0
-1.6	0.96	1045.0
-1.6	1.04	898.0
-1.6	1.12	789.0
-1.6	1.2000000000000002	686.0
-1.6	1.2800000000000002	601.0
-1.6	1.3599999999999999	486.0
-1.6	1.44	485.0
-1.6	1.52	381.0
-1.6	1.6	363.0
-1.6	1.6800000000000002	289.0
-1.6	1.7600000000000002	277.0
-1.6	1.8399999999999999	245.0
-1.6	1.92	253.0
-1.52	-2.0	265.0
-1.52	-1.92	327.0
-1.52	-1.84	315.0
-1.52	-1.76	371.0
-1.52	-1.68	395.0
-1.52	-1.6	467.0
-1.52	-1.52	480.0
-1.52	-1.44	567.0
-1.52	-1.3599999999999999	632.0
-1.52	-1.28	680.0
-1.52	-1.2	777.0
-1.52	-1.12	938.0
-1.52	-1.04	1118.0
-1.52	-0.96	1236.0
-1.52	-0.8799999999999999	1433.0
-1.52	-0.8	1493.0
-1.52	-0.72	1715.0
-1.52	-0.6399999999999999	1748.0
-1.52	-0.56	1864.0
-1.52	-0.48	2031.0
-1.52	-0.3999999999999999	2158.0
-1.52	-0.32000000000000006	2277.0
-1.52	-0.24	2287.0
-1.52	-0.15999999999999992	2363.0
-1.52	-0.08000000000000007	2454.0
-1.52	0.0	2462.0
-1.52	0.08000000000000007	2422.0
-1.52	0.16000000000000014	2368.0
-1.52	0.2400000000000002	2408.0
-1.52	0.31999999999999984	2360.0
-1.52	0.3999999999999999	2241.0
-1.52	0.48	1989.0
-1.52	0.56	2022.0
-1.52	0.6400000000000001	1892.0
-1.52	0.7200000000000002	1642.0
-1.52	0.8000000000000003	1467.0
-1.52	0.8799999999999999	1341.0
-1.52	0.96	1103.0
-1.52	1.04	974.0
-1.52	1.12	778.0
-1.52	1.2000000000000002	705.0
-1.52	1.2800000000000002	542.0
-1.52	1.3599999999999999	536.0
-1.52	1.44	450.0
-1.52	1.52	393.0
-1.52	1.6	364.0
-1.52	1.6800000000000002	343.0
-1.52	1.7600000000000002	311.0
-1.52	1.8399999999999999	289.0
-1.52	1.92	240.0
-1.44	-2.0	282.0
-1.44	-1.92	332.0
-1.44	-1.84	318.0
-1.44	-1.76	383.0
-1.44	-1.68	417.0
-1.44	-1.6	421.0
-1.44	-1.52	506.0
-1.44	-1.44	657.0
-1.44	-1.3599999999999999	692.0
-1.44	-1.28	785.0
-1.44	-1.2	876.0
-1.44	-1.12	1061.0
-1.44	-1.04	1186.0
-1.44	-0.96	1331.0
-1.44	-0.8799999999999999	1528.0
-1.44	-0.8	1775.0
-1.44	-0.72	1858.0
-1.44	-0.6399999999999999	2053.0
-1.44	-0.56	2240.0
-1.44	-0.48	2447.0
-1.44	-0.3999999999999999	2385.0
-1.44	-0.32000000000000006	2549.0
-1.44	-0.24	2566.0
-1.44	-0.15999999999999992	2686.0
-1.44	-0.08000000000000007	2754.0
-1.44	0.0	2837.0
-1.44	0.08000000000000007	2800.0
-1.44	0.16000000000000014	2735.0
-1.44	0.2400000000000002	2791.0
-1.44	0.31999999999999984	2651.0
-1.44	0.3999999999999999	2463.0
-1.44	0.48	2315.0
-1.44	0.56	2285.0
-1.44	0.6400000000000001	2135.0
-1.44	0.7200000000000002	1928.0
-1.44	0.8000000000000003	1698.0
-1.44	0.8799999999999999	1511.0
-1.44	0.96	1248.0
-1.44	1.04	1146.0
-1.44	1.12	918.0
-1.44	1.2000000000000002	738.0
-1.44	1.2800000000000002	678.0
-1.44	1.3599999999999999	574.0
-1.44	1.44	510.0
-1.44	1.52	472.0
-1.44	1.6	389.0
-1.44	1.6800000000000002	356.0
-1.44	1.7600000000000002	326.0
-1.44	1.8399999999999999	293.0
-1.44	1.92	285.0
-1.3599999999999999	-2.0	291.0
-1.3599999999999999	-1.92	308.0
-1.3599999999999999	-1.84	319.0
-1.3599999999999999	-1.76	447.0
-1.3599999999999999	-1.68	443.0
-1.3599999999999999	-1.6	491.0
-1.3599999999999999	-1.52	519.0
-1.3599999999999999	-1.44	600.0
-1.3599999999999999	-1.3599999999999999	707.0
-1.3599999999999999	-1.28	853.0
-1.3599999999999999	-1.2	974.0
-1.3599999999999999	-1.12	1155.0
-1.3599999999999999	-1.04	1306.0
-1.3599999999999999	-0.96	1514.0
-1.3599999999999999	-0.8799999999999999	1725.0
-1.3599999999999999	-0.8	1976.0
-1.3599999999999999	-0.72	2144.0
-1.3599999999999999	-0.6399999999999999	2347.0
-1.3599999999999999	-0.56	2551.0
-1.3599999999999999	-0.48	2743.0
-1.3599999999999999	-0.3999999999999999	2741.0
-1.3599999999999999	-0.32000000000000006	3030.0
-1.3599999999999999	-0.24	2918.0
-1.3599999999999999	-0.15999999999999992	2997.0
-1.3599999999999999	-0.08000000000000007	3021.0
-1.3599999999999999	0.0	3132.0
-1.3599999999999999	0.08000000000000007	3208.0
-1.3599999999999999	0.16000000000000014	3268.0
-1.3599999999999999	0.2400000000000002	2945.0
-1.3599999999999999	0.31999999999999984	2951.0
-1.3599999999999999	0.3999999999999999	2840.0
-1.3599999999999999	0.48	2671.0
-1.3599999999999999	0.56	2500.0
-1.3599999999999999	0.6400000000000001	2407.0
-1.3599999999999999	0.7200000000000002	2204.0
-1.3599999999999999	0.8000000000000003	1890.0
-1.3599999999999999	0.8799999999999999	1645.0
-1.3599999999999999	0.96	1423.0
-1.3599999999999999	1.04	1215.0
-1.3599999999999999	1.12	998.0
-1.3599999999999999	1.2000000000000002	786.0
-1.3599999999999999	1.2800000000000002	697.0
-1.3599999999999999	1.3599999999999999	578.0
-1.3599999999999999	1.44	468.0
-1.3599999999999999	1.52	449.0
-1.3599999999999999	1.6	422.0
-1.3599999999999999	1.6800000000000002	383.0
-1.3599999999999999	1.7600000000000002	317.0
-1.3599999999999999	1.8399999999999999	312.0
-1.3599999999999999	1.92	276.0
-1.28	-2.0	301.0
-1.28	-1.92	361.0
-1.28	-1.84	368.0
-1.28	-1.76	434.0
-1.28	-1.68	465.0
-1.28	-1.6	547.0
-1.28	-1.52	618.0
-1.28	-1.44	718.0
-1.28	-1.3599999999999999	816.0
-1.28	-1.28	982.0
-1.28	-1.2	1008.0
-1.28	-1.12	1376.0
-1.28	-1.04	1590.0
-1.28	-0.96	1797.0
-1.28	-0.8799999999999999	2044.0
-1.28	-0.8	2180.0
-1.28	-0.72	2537.0
-1.28	-0.6399999999999999	2683.0
-1.28	-0.56	2837.0
-1.28	-0.48	3218.0
-1.28	-0.3999999999999999	3346.0
-1.28	-0.32000000000000006	3464.0
-1.28	-0.24	3538.0
-1.28	-0.15999999999999992	3624.0
-1.28	-0.08000000000000007	3632.0
-1.28	0.0	3778.0
-1.28	0.08000000000000007	3711.0
-1.28	0.16000000000000014	3576.0
-1.28	0.2400000000000002	3597.0
-1.28	0.31999999999999984	3539.0
-1.28	0.3999999999999999	3228.0
-1.28	0.48	3116.0
-1.28	0.56	2978.0
-1.28	0.6400000000000001	2896.0
-1.28	0.7200000000000002	2497.0
-1.28	0.8000000000000003	2173.0
-1.28	0.8799999999999999	1867.0
-1.28	0.96	1649.0
-1.28	1.04	1406.0
-1.28	1.12	1199.0
-1.28	1.2000000000000002	956.0
-1.28	1.2800000000000002	812.0
-1.28	1.3599999999999999	661.0
-1.28	1.44	605.0
-1.28	1.52	503.0
-1.28	1.6	455.0
-1.28	1.6800000000000002	416.0
-1.28	1.7600000000000002	365.0
-1.28	1.8399999999999999	330.0
-1.28	1.92	350.0
-1.2	-2.0	345.0
-1.2	-1.92	343.0
-1.2	-1.84	383.0
-1.2	-1.76	446.0
-1.2	-1.68	517.0
-1.2	-1.6	580.0
-1.2	-1.52	658.0
-1.2	-1.44	757.0
-1.2	-1.3599999999999999	905.0
-1.2	-1.28	1052.0
-1.2	-1.2	1287.0
-1.2	-1.12	1502.0
-1.2	-1.04	1760.0
-1.2	-0.96	2064.0
-1.2	-0.8799999999999999	2304.0
-1.2	-0.8	2700.0
-1.2	-0.72	2916.0
-1.2	-0.6399999999999999	3198.0
-1.2	-0.56	3457.0
-1.2	-0.48	3736.0
-1.2	-0.3999999999999999	3828.0
-1.2	-0.32000000000000006	4013.0
-1.2	-0.24	4118.0
-1.2	-0.15999999999999992	4341.0
-1.2	-0.08000000000000007	4380.0
-1.2	0.0	4657.0
-1.2	0.08000000000000007	4626.0
-1.2	0.16000000000000014	4286.0
-1.2	0.2400000000000002	4193.0
-1.2	0.31999999999999984	4200.0
-1.2	0.3999999999999999	3855.0
-1.2	0.48	3688.0
-1.2	0.56	3526.0
-1.2	0.6400000000000001	3167.0
-1.2	0.7200000000000002	2870.0
-1.2	0.8000000000000003	2759.0
-1.2	0.8799999999999999	2269.0
-1.2	0.96	1900.0
-1.2	1.04	1512.0
-1.2	1.12	1372.0
-1.2	1.2000000000000002	1021.0
-1.2	1.2800000000000002	940.0
-1.2	1.3599999999999999	729.0
-1.2	1.44	616.0
-1.2	1.52	543.0
-1.2	1.6	503.0
-1.2	1.6800000000000002	423.0
-1.2	1.7600000000000002	365.0
-1.2	1.8399999999999999	350.0
-1.2	1.92	307.0
-1.12	-2.0	377.0
-1.12	-1.92	365.0
-1.12	-1.84	421.0
-1.12	-1.76	526.0
-1.12	-1.68	598.0
-1.12	-1.6	526.0
-1.12	-1.52	706.0
-1.12	-1.44	869.0
-1.12	-1.3599999999999999	982.0
-1.12	-1.28	1240.0
-1.12	-1.2	1464.0
-1.12	-1.12	1743.0
-1.12	-1.04	2016.0
-1.12	-0.96	2360.0
-1.12	-0.8799999999999999	3005.0
-1.12	-0.8	3398.0
-1.12	-0.72	3655.0
-1.12	-0.6399999999999999	3918.0
-1.12	-0.56	4209.0
-1.12	-0.48	4523.0
-1.12	-0.3999999999999999	4731.0
-1.12	-0.32000000000000006	5120.0
-1.12	-0.24	5079.0
-1.12	-0.15999999999999992	5379.0
-1.12	-0.08000000000000007	5474.0
-1.12	0.0	5475.0
-1.12	0.08000000000000007	5338.0
-1.12	0.16000000000000014	5322.0
-1.12	0.2400000000000002	5182.0
-1.12	0.31999999999999984	4991.0
-1.12	0.3999999999999999	4781.0
-1.12	0.48	4640.0
-1.12	0.56	4359.0
-1.12	0.6400000000000001	3866.0
-1.12	0.7200000000000002	3381.0
-1.12	0.8000000000000003	3151.0
-1.12	0.8799999999999999	2727.0
-1.12	0.96	2215.0
-1.12	1.04	1772.0
-1.12	1.12	1416.0
-1.12	1.2000000000000002	1125.0
-1.12	1.2800000000000002	964.0
-1.12	1.3599999999999999	791.0
-1.12	1.44	684.0
-1.12	1.52	607.0
-1.12	1.6	486.0
-1.12	1.6800000000000002	480.0
-1.12	1.7600000000000002	343.0
-1.12	1.8399999999999999	420.0
-1.12	1.92	356.0
-1.04	-2.0	411.0
-1.04	-1.92	383.0
-1.04	-1.84	495.0
-1.04	-1.76	554.0
-1.04	-1.68	583.0
-1.04	-1.6	698.0
-1.04	-1.52	822.0
-1.04	-1.44	962.0
-1.04	-1.3599999999999999	1151.0
-1.04	-1.28	1314.0
-1.04	-1.2	1565.0
-1.04	-1.12	1902.0
-1.04	-1.04	2448.0
-1.04	-0.96	3001.0
-1.04	-0.8799999999999999	3497.0
-1.04	-0.8	3905.0
-1.04	-0.72	4343.0
-1.04	-0.6399999999999999	4624.0
-1.04	-0.56	5169.0
-1.04	-0.48	5552.0
-1.04	-0.3999999999999999	5619.0
-1.04	-0.32000000000000006	6051.0
-1.04	-0.24	6400.0
-1.04	-0.15999999999999992	6492.0
-1.04	-0.08000000000000007	6607.0
-1.04	0.0	6583.0
-1.04	0.08000000000000007	6567.0
-1.04	0.16000000000000014	6630.0
-1.04	0.2400000000000002	6253.0
-1.04	0.31999999999999984	6091.0
-1.04	0.3999999999999999	5755.0
-1.04	0.48	5425.0
-1.04	0.56	5089.0
-1.04	0.6400000000000001	4800.0
-1.04	0.7200000000000002	4127.0
-1.04	0.8000000000000003	3579.0
-1.04	0.8799999999999999	3263.0
-1.04	0.96	2725.0
-1.04	1.04	2082.0
-1.04	1.12	1554.0
-1.04	1.2000000000000002	1279.0
-1.04	1.2800000000000002	975.0
-1.04	1.3599999999999999	892.0
-1.04	1.44	758.0
-1.04	1.52	644.0
-1.04	1.6	601.0
-1.04	1.6800000000000002	477.0
-1.04	1.7600000000000002	462.0
-1.04	1.8399999999999999	415.0
-1.04	1.92	384.0
-0.96	-2.0	407.0
-0.96	-1.92	442.0
-0.96	-1.84	462.0
-0.96	-1.76	553.0
-0.96	-1.68	645.0
-0.96	-1.6	870.0
-0.96	-1.52	930.0
-0.96	-1.44	1016.0
-0.96	-1.3599999999999999	1181.0
-0.96	-1.28	1444.0
-0.96	-1.2	1851.0
-0.96	-1.12	2278.0
-0.96	-1.04	2870.0
-0.96	-0.96	3465.0
-0.96	-0.8799999999999999	4062.0
-0.96	-0.8	4668.0
-0.96	-0.72	5472.0
-0.96	-0.6399999999999999	6020.0
-0.96	-0.56	6294.0
-0.96	-0.48	6715.0
-0.96	-0.3999999999999999	6943.0
-0.96	-0.32000000000000006	7477.0
-0.96	-0.24	7595.0
-0.96	-0.15999999999999992	7926.0
-0.96	-0.08000000000000007	8061.0
-0.96	0.0	8079.0
-0.96	0.08000000000000007	8158.0
-0.96	0.16000000000000014	8115.0
-0.96	0.2400000000000002	7743.0
-0.96	0.31999999999999984	7356.0
-0.96	0.3999999999999999	7090.0
-0.96	0.48	6420.0
-0.96	0.56	6395.0
-0.96	0.6400000000000001	5834.0
-0.96	0.7200000000000002	5199.0
-0.96	0.8000000000000003	4535.0
-0.96	0.8799999999999999	3880.0
-0.96	0.96	2906.0
-0.96	1.04	2232.0
-0.96	1.12	1768.0
-0.96	1.2000000000000002	1349.0
-0.96	1.2800000000000002	1146.0
-0.96	1.3599999999999999	922.0
-0.96	1.44	825.0
-0.96	1.52	761.0
-0.96	1.6	612.0
-0.96	1.6800000000000002	545.0
-0.96	1.7600000000000002	501.0
-0.96	1.8399999999999999	441.0
-0.96	1.92	369.0
-0.8799999999999999	-2.0	451.0
-0.8799999999999999	-1.92	436.0
-0.8799999999999999	-1.84	559.0
-0.8799999999999999	-1.76	596.0
-0.8799999999999999	-1.68	694.0
-0.8799999999999999	-1.6	814.0
-0.8799999999999999	-1.52	913.0
-0.8799999999999999	-1.44	1160.0
-0.8799999999999999	-1.3599999999999999	1326.0
-0.8799999999999999	-1.28	1615.0
-0.8799999999999999	-1.2	1877.0
-0.8799999999999999	-1.12	2484.0
-0.8799999999999999	-1.04	3181.0
-0.8799999999999999	-0.96	4099.0
-0.8799999999999999	-0.8799999999999999	4811.0
-0.8799999999999999	-0.8	5731.0
-0.8799999999999999	-0.72	6396.0
-0.8799999999999999	-0.6399999999999999	6935.0
-0.8799999999999999	-0.56	7485.0
-0.8799999999999999	-0.48	8151.0
-0.8799999999999999	-0.3999999999999999	8585.0
-0.8799999999999999	-0.32000000000000006	9017.0
-0.8799999999999999	-0.24	9142.0
-0.8799999999999999	-0.15999999999999992	9254.0
-0.8799999999999999	-0.08000000000000007	9271.0
-0.8799999999999999	0.0	9646.0
-0.8799999999999999	0.08000000000000007	9408.0
-0.8799999999999999	0.16000000000000014	9403.0
-0.8799999999999999	0.2400000000000002	9159.0
-0.8799999999999999	0.31999999999999984	8957.0
-0.8799999999999999	0.3999999999999999	8301.0
-0.8799999999999999	0.48	8040.0
-0.8799999999999999	0.56	7436.0
-0.8799999999999999	0.6400000000000001	6671.0
-0.8799999999999999	0.7200000000000002	5961.0
-0.8799999999999999	0.8000000000000003	5241.0
-0.8799999999999999	0.8799999999999999	4176.0
-0.8799999999999999	0.96	3483.0
-0.8799999999999999	1.04	2526.0
-0.8799999999999999	1.12	1894.0
-0.8799999999999999	1.2000000000000002	1546.0
-0.8799999999999999	1.2800000000000002	1123.0
-0.8799999999999999	1.3599999999999999	967.0
-0.8799999999999999	1.44	834.0
-0.8799999999999999	1.52	705.0
-0.8799999999999999	1.6	621.0
-0.8799999999999999	1.6800000000000002	556.0
-0.8799999999999999	1.7600000000000002	528.0
-0.8799999999999999	1.8399999999999999	436.0
-0.8799999999999999	1.92	426.0
-0.8	-2.0	434.0
-0.8	-1.92	458.0
-0.8	-1.84	498.0
-0.8	-1.76	626.0
-0.8	-1.68	759.0
-0.8	-1.6	872.0
-0.8	-1.52	1011.0
-0.8	-1.44	1157.0
-0.8	-1.3599999999999999	1373.0
-0.8	-1.28	1694.0
-0.8	-1.2	2163.0
-0.8	-1.12	2897.0
-0.8	-1.04	3568.0
-0.8	-0.96	4561.0
-0.8	-0.8799999999999999	5607.0
-0.8	-0.8	6463.0
-0.8	-0.72	7397.0
-0.8	-0.6399999999999999	8228.0
-0.8	-0.56	8979.0
-0.8	-0.48	9501.0
-0.8	-0.3999999999999999	10260.0
-0.8	-0.32000000000000006	10477.0
-0.8	-0.24	10553.0
-0.8	-0.15999999999999992	10984.0
-0.8	-0.08000000000000007	11392.0
-0.8	0.0	11195.0
-0.8	0.08000000000000007	11156.0
-0.8	0.16000000000000014	11244.0
-0.8	0.2400000000000002	10602.0
-0.8	0.31999999999999984	10533.0
-0.8	0.3999999999999999	9875.0
-0.8	0.48	9112.0
-0.8	0.56	8582.0
-0.8	0.6400000000000001	7690.0
-0.8	0.7200000000000002	6688.0
-0.8	0.8000000000000003	5813.0
-0.8	0.8799999999999999	4856.0
-0.8	0.96	3637.0
-0.8	1.04	2818.0
-0.8	1.12	2067.0
-0.8	1.2000000000000002	1725.0
-0.8	1.2800000000000002	1418.0
-0.8	1.3599999999999999	1117.0
-0.8	1.44	905.0
-0.8	1.52	821.0
-0.8	1.6	716.0
-0.8	1.6800000000000002	623.0
-0.8	1.7600000000000002	512.0
-0.8	1.8399999999999999	451.0
-0.8	1.92	430.0
-0.72	-2.0	454.0
-0.72	-1.92	512.0
-0.72	-1.84	578.0
-0.72	-1.76	630.0
-0.72	-1.68	775.0
-0.72	-1.6	857.0
-0.72	-1.52	972.0
-0.72	-1.44	1291.0
-0.72	-1.3599999999999999	1473.0
-0.72	-1.28	1991.0
-0.72	-1.2	2484.0
-0.72	-1.12	3149.0
-0.72	-1.04	3940.0
-0.72	-0.96	5098.0
-0.72	-0.8799999999999999	6325.0
-0.72	-0.8	7490.0
-0.72	-0.72	8423.0
-0.72	-0.6399999999999999	9361.0
-0.72	-0.56	10140.0
-0.72	-0.48	10978.0
-0.72	-0.3999999999999999	11594.0
-0.72	-0.32000000000000006	12006.0
-0.72	-0.24	12450.0
-0.72	-0.15999999999999992	12884.0
-0.72	-0.08000000000000007	13014.0
-0.72	0.0	12952.0
-0.72	0.08000000000000007	13032.0
-0.72	0.16000000000000014	12950.0
-0.72	0.2400000000000002	12549.0
-0.72	0.31999999999999984	11937.0
-0.72	0.3999999999999999	11381.0
-0.72	0.48	10494.0
-0.72	0.56	9711.0
-0.72	0.6400000000000001	8684.0
-0.72	0.7200000000000002	7495.0
-0.72	0.8000000000000003	6621.0
-0.72	0.8799999999999999	5437.0
-0.72	0.96	4093.0
-0.72	1.04	3051.0
-0.72	1.12	2247.0
-0.72	1.2000000000000002	1762.0
-0.72	1.2800000000000002	1392.0
-0.72	1.3599999999999999	1080.0
-0.72	1.44	965.0
-0.72	1.52	817.0
-0.72	1.6	735.0
-0.72	1.6800000000000002	600.0
-0.72	1.7600000000000002	554.0
-0.72	1.8399999999999999	497.0
-0.72	1.92	412.0
-0.6399999999999999	-2.0	521.0
-0.6399999999999999	-1.92	575.0
-0.6399999999999999	-1.84	595.0
-0.6399999999999999	-1.76	693.0
-0.6399999999999999	-1.68	778.0
-0.6399999999999999	-1.6	906.0
-0.6399999999999999	-1.52	1095.0
-0.6399999999999999	-1.44	1435.0
-0.6399999999999999	-1.3599999999999999	1597.0
-0.6399999999999999	-1.28	2000.0
-0.6399999999999999	-1.2	2523.0
-0.6399999999999999	-1.12	3290.0
-0.6399999999999999	-1.04	4398.0
-0.6399999999999999	-0.96	5422.0
-0.6399999999999999	-0.8799999999999999	6726.0
-0.6399999999999999	-0.8	8167.0
-0.6399999999999999	-0.72	9393.0
-0.6399999999999999	-0.6399999999999999	10408.0
-0.6399999999999999	-0.56	11375.0
-0.6399999999999999	-0.48	12389.0
-0.6399999999999999	-0.3999999999999999	12812.0
-0.6399999999999999	-0.32000000000000006	13998.0
-0.6399999999999999	-0.24	14399.0
-0.6399999999999999	-0.15999999999999992	14406.0
-0.6399999999999999	-0.08000000000000007	14939.0
-0.6399999999999999	0.0	14833.0
-0.6399999999999999	0.08000000000000007	14489.0
-0.6399999999999999	0.16000000000000014	14490.0
-0.6399999999999999	0.2400000000000002	13729.0
-0.6399999999999999	0.31999999999999984	13381.0
-0.6399999999999999	0.3999999999999999	12701.0
-0.6399999999999999	0.48	11916.0
-0.6399999999999999	0.56	10869.0
-0.6399999999999999	0.6400000000000001	10084.0
-0.6399999999999999	0.7200000000000002	8596.0
-0.6399999999999999	0.8000000000000003	7081.0
-0.6399999999999999	0.8799999999999999	5901.0
-0.6399999999999999	0.96	4232.0
-0.6399999999999999	1.04	3190.0
-0.6399999999999999	1.12	2477.0
-0.6399999999999999	1.2000000000000002	1698.0
-0.6399999999999999	1.2800000000000002	1375.0
-0.6399999999999999	1.3599999999999999	1128.0
-0.6399999999999999	1.44	1010.0
-0.6399999999999999	1.52	823.0
-0.6399999999999999	1.6	755.0
-0.6399999999999999	1.6800000000000002	664.0
-0.6399999999999999	1.7600000000000002	590.0
-0.6399999999999999	1.8399999999999999	512.0
-0.6399999999999999	1.92	435.0
-0.56	-2.0	528.0
-0.56	-1.92	626.0
-0.56	-1.84	668.0
-0.56	-1.76	706.0
-0.56	-1.68	893.0
-0.56	-1.6	929.0
-0.56	-1.52	1076.0
-0.56	-1.44	1385.0
-0.56	-1.3599999999999999	1600.0
-0.56	-1.28	2079.0
-0.56	-1.2	2539.0
-0.56	-1.12	3513.0
-0.56	-1.04	4596.0
-0.56	-0.96	5757.0
-0.56	-0.8799999999999999	7288.0
-0.56	-0.8	8716.0
-0.56	-0.72	10024.0
-0.56	-0.6399999999999999	11395.0
-0.56	-0.56	12503.0
-0.56	-0.48	13692.0
-0.56	-0.3999999999999999	14620.0
-0.56	-0.32000000000000006	15081.0
-0.56	-0.24	15954.0
-0.56	-0.15999999999999992	16132.0
-0.56	-0.08000000000000007	16568.0
-0.56	0.0	16447.0
-0.56	0.08000000000000007	16432.0
-0.56	0.16000000000000014	16318.0
-0.56	0.2400000000000002	15693.0
-0.56	0.31999999999999984	15160.0
-0.56	0.3999999999999999	14246.0
-0.56	0.48	12996.0
-0.56	0.56	12144.0
-0.56	0.6400000000000001	10689.0
-0.56	0.7200000000000002	9602.0
-0.56	0.8000000000000003	7704.0
-0.56	0.8799999999999999	6275.0
-0.56	0.96	4646.0
-0.56	1.04	3464.0
-0.56	1.12	2548.0
-0.56	1.2000000000000002	1933.0
-0.56	1.2800000000000002	1428.0
-0.56	1.3599999999999999	1270.0
-0.56	1.44	1055.0
-0.56	1.52	842.0
-0.56	1.6	722.0
-0.56	1.6800000000000002	643.0
-0.56	1.7600000000000002	593.0
-0.56	1.8399999999999999	559.0
-0.56	1.92	442.0
-0.48	-2.0	543.0
-0.48	-1.92	616.0
-0.48	-1.84	665.0
-0.48	-1.76	815.0
-0.48	-1.68	1011.0
-0.48	-1.6	1068.0
-0.48	-1.52	1150.0
-0.48	-1.44	1420.0
-0.48	-1.3599999999999999	1652.0
-0.48	-1.28	2172.0
-0.48	-1.2	2839.0
-0.48	-1.12	3672.0
-0.48	-1.04	4878.0
-0.48	-0.96	6382.0
-0.48	-0.8799999999999999	7770.0
-0.48	-0.8	9244.0
-0.48	-0.72	10938.0
-0.48	-0.6399999999999999	12402.0
-0.48	-0.56	13838.0
-0.48	-0.48	14880.0
-0.48	-0.3999999999999999	16082.0
-0.48	-0.32000000000000006	16812.0
-0.48	-0.24	17448.0
-0.48	-0.15999999999999992	18017.0
-0.48	-0.08000000000000007	18000.0
-0.48	0.0	18511.0
-0.48	0.08000000000000007	18403.0
-0.48	0.16000000000000014	17916.0
-0.48	0.2400000000000002	17163.0
-0.48	0.31999999999999984	16522.0
-0.48	0.3999999999999999	15540.0
-0.48	0.48	14378.0
-0.48	0.56	13025.0
-0.48	0.6400000000000001	11672.0
-0.48	0.7200000000000002	10386.0
-0.48	0.8000000000000003	8421.0
-0.48	0.8799999999999999	6638.0
-0.48	0.96	5131.0
-0.48	1.04	3658.0
-0.48	1.12	2722.0
-0.48	1.2000000000000002	1913.0
-0.48	1.2800000000000002	1621.0
-0.48	1.3599999999999999	1219.0
-0.48	1.44	1055.0
-0.48	1.52	874.0
-0.48	1.6	816.0
-0.48	1.6800000000000002	702.0
-0.48	1.7600000000000002	577.0
-0.48	1.8399999999999999	581.0
-0.48	1.92	498.0
-0.3999999999999999	-2.0	577.0
-0.3999999999999999	-1.92	618.0
-0.3999999999999999	-1.84	692.0
-0.3999999999999999	-1.76	810.0
-0.3999999999999999	-1.68	902.0
-0.3999999999999999	-1.6	1121.0
-0.3999999999999999	-1.52	1309.0
-0.3999999999999999	-1.44	1553.0
-0.3999999999999999	-1.3599999999999999	1759.0
-0.3999999999999999	-1.28	2201.0
-0.3999999999999999	-1.2	2890.0
-0.3999999999999999	-1.12	4020.0
-0.3999999999999999	-1.04	5204.0
-0.3999999999999999	-0.96	6866.0
-0.3999999999999999	-0.8799999999999999	8676.0
-0.3999999999999999	-0.8	10123.0
-0.3999999999999999	-0.72	11999.0
-0.3999999999999999	-0.6399999999999999	13510.0
-0.3999999999999999	-0.56	14886.0
-0.3999999999999999	-0.48	16516.0
-0.3999999999999999	-0.3999999999999999	17107.0
-0.3999999999999999	-0.32000000000000006	18337.0
-0.3999999999999999	-0.24	19156.0
-0.3999999999999999	-0.15999999999999992	19408.0
-0.3999999999999999	-0.08000000000000007	19825.0
-0.3999999999999999	0.0	20463.0
-0.3999999999999999	0.08000000000000007	19853.0
-0.3999999999999999	0.16000000000000014	19084.0
-0.3999999999999999	0.2400000000000002	18881.0
-0.3999999999999999	0.31999999999999984	18042.0
-0.3999999999999999	0.3999999999999999	17150.0
-0.3999999999999999	0.48	15462.0
-0.3999999999999999	0.56	13766.0
-0.3999999999999999	0.6400000000000001	12121.0
-0.3999999999999999	0.7200000000000002	10903.0
-0.3999999999999999	0.8000000000000003	9290.0
-0.3999999999999999	0.8799999999999999	7111.0
-0.3999999999999999	0.96	5537.0
-0.3999999999999999	1.04	3983.0
-0.3999999999999999	1.12	2774.0
-0.3999999999999999	1.2000000000000002	2108.0
-0.3999999999999999	1.2800000000000002	1617.0
-0.3999999999999999	1.3599999999999999	1326.0
-0.3999999999999999	1.44	1089.0
-0.3999999999999999	1.52	906.0
-0.3999999999999999	1.6	792.0
-0.3999999999999999	1.6800000000000002	601.0
-0.3999999999999999	1.7600000000000002	608.0
-0.3999999999999999	1.8399999999999999	540.0
-0.3999999999999999	1.92	499.0
-0.32000000000000006	-2.0	545.0
-0.32000000000000006	-1.92	556.0
-0.32000000000000006	-1.84	724.0
-0.32000000000000006	-1.76	758.0
-0.32000000000000006	-1.68	968.0
-0.32000000000000006	-1.6	1147.0
-0.32000000000000006	-1.52	1318.0
-0.32000000000000006	-1.44	1504.0
-0.32000000000000006	-1.3599999999999999	1879.0
-0.32000000000000006	-1.28	2285.0
-0.32000000000000006	-1.2	3089.0
-0.32000000000000006	-1.12	4091.0
-0.32000000000000006	-1.04	5530.0
-0.32000000000000006	-0.96	7100.0
-0.32000000000000006	-0.8799999999999999	8966.0
-0.32000000000000006	-0.8	10692.0
-0.32000000000000006	-0.72	12286.0
-0.32000000000000006	-0.6399999999999999	14028.0
-0.32000000000000006	-0.56	15480.0
-0.32000000000000006	-0.48	17102.0
-0.32000000000000006	-0.3999999999999999	18387.0
-0.32000000000000006	-0.32000000000000006	19676.0
-0.32000000000000006	-0.24	20239.0
-0.32000000000000006	-0.15999999999999992	20831.0
-0.32000000000000006	-0.08000000000000007	21747.0
-0.32000000000000006	0.0	21556.0
-0.32000000000000006	0.08000000000000007	21329.0
-0.32000000000000006	0.16000000000000014	20948.0
-0.32000000000000006	0.2400000000000002	20088.0
-0.32000000000000006	0.31999999999999984	19097.0
-0.32000000000000006	0.3999999999999999	18015.0
-0.32000000000000006	0.48	16387.0
-0.32000000000000006	0.56	14759.0
-0.32000000000000006	0.6400000000000001	13318.0
-0.32000000000000006	0.7200000000000002	11530.0
-0.32000000000000006	0.8000000000000003	9490.0
-0.32000000000000006	0.8799999999999999	7354.0
-0.32000000000000006	0.96	5620.0
-0.32000000000000006	1.04	4297.0
-0.32000000000000006	1.12	2985.0
-0.32000000000000006	1.2000000000000002	2099.0
-0.32000000000000006	1.2800000000000002	1763.0
-0.32000000000000006	1.3599999999999999	1391.0
-0.32000000000000006	1.44	1176.0
-0.32000000000000006	1.52	847.0
-0.32000000000000006	1.6	759.0
-0.32000000000000006	1.6800000000000002	729.0
-0.32000000000000006	1.7600000000000002	608.0
-0.32000000000000006	1.8399999999999999	536.0
-0.32000000000000006	1.92	540.0
-0.24	-2.0	633.0
-0.24	-1.92	686.0
-0.24	-1.84	758.0
-0.24	-1.76	816.0
-0.24	-1.68	930.0
-0.24	-1.6	1149.0
-0.24	-1.52	1285.0
-0.24	-1.44	1548.0
-0.24	-1.3599999999999999	1886.0
-0.24	-1.28	2480.0
-0.24	-1.2	3141.0
-0.24	-1.12	4315.0
-0.24	-1.04	5731.0
-0.24	-0.96	7454.0
-0.24	-0.8799999999999999	9545.0
-0.24	-0.8	11320.0
-0.24	-0.72	13035.0
-0.24	-0.6399999999999999	14882.0
-0.24	-0.56	16412.0
-0.24	-0.48	18268.0
-0.24	-0.3999999999999999	19370.0
-0.24	-0.32000000000000006	20573.0
-0.24	-0.24	21442.0
-0.24	-0.15999999999999992	22067.0
-0.24	-0.08000000000000007	22851.0
-0.24	0.0	22560.0
-0.24	0.08000000000000007	22530.0
-0.24	0.16000000000000014	21974.0
-0.24	0.2400000000000002	20935.0
-0.24	0.31999999999999984	20047.0
-0.24	0.3999999999999999	18774.0
-0.24	0.48	17411.0
-0.24	0.56	15445.0
-0.24	0.6400000000000001	13744.0
-0.24	0.7200000000000002	12230.0
-0.24	0.8000000000000003	9784.0
-0.24	0.8799999999999999	7997.0
-0.24	0.96	5894.0
-0.24	1.04	4374.0
-0.24	1.12	2924.0
-0.24	1.2000000000000002	2208.0
-0.24	1.2800000000000002	1817.0
-0.24	1.3599999999999999	1440.0
-0.24	1.44	1181.0
-0.24	1.52	960.0
-0.24	1.6	815.0
-0.24	1.6800000000000002	737.0
-0.24	1.7600000000000002	607.0
-0.24	1.8399999999999999	541.0
-0.24	1.92	477.0
-0.15999999999999992	-2.0	586.0
-0.15999999999999992	-1.92	677.0
-0.15999999999999992	-1.84	759.0
-0.15999999999999992	-1.76	903.0
-0.15999999999999992	-1.68	1000.0
-0.15999999999999992	-1.6	1149.0
-0.15999999999999992	-1.52	1315.0
-0.15999999999999992	-1.44	1607.0
-0.15999999999999992	-1.3599999999999999	1858.0
-0.15999999999999992	-1.28	2451.0
-0.15999999999999992	-1.2	3230.0
-0.15999999999999992	-1.12	4266.0
-0.15999999999999992	-1.04	6032.0
-0.15999999999999992	-0.96	7973.0
-0.15999999999999992	-0.8799999999999999	9608.0
-0.15999999999999992	-0.8	11881.0
-0.15999999999999992	-0.72	13902.0
-0.15999999999999992	-0.6399999999999999	15430.0
-0.15999999999999992	-0.56	17354.0
-0.15999999999999992	-0.48	18989.0
-0.15999999999999992	-0.3999999999999999	19870.0
-0.15999999999999992	-0.32000000000000006	21416.0
-0.15999999999999992	-0.24	22383.0
-0.15999999999999992	-0.15999999999999992	23275.0
-0.15999999999999992	-0.08000000000000007	23156.0
-0.15999999999999992	0.0	23334.0
-0.15999999999999992	0.08000000000000007	22820.0
-0.15999999999999992	0.16000000000000014	22746.0
-0.15999999999999992	0.2400000000000002	21787.0
-0.15999999999999992	0.31999999999999984	20634.0
-0.15999999999999992	0.3999999999999999	19323.0
-0.15999999999999992	0.48	17535.0
-0.15999999999999992	0.56	15730.0
-0.15999999999999992	0.6400000000000001	14108.0
-0.15999999999999992	0.7200000000000002	12630.0
-0.15999999999999992	0.8000000000000003	10337.0
-0.15999999999999992	0.8799999999999999	8055.0
-0.15999999999999992	0.96	5957.0
-0.15999999999999992	1.04	4545.0
-0.15999999999999992	1.12	3120.0
-0.15999999999999992	1.2000000000000002	2189.0
-0.15999999999999992	1.2800000000000002	1803.0
-0.15999999999999992	1.3599999999999999	1382.0
-0.15999999999999992	1.44	1127.0
-0.15999999999999992	1.52	926.0
-0.15999999999999992	1.6	805.0
-0.15999999999999992	1.6800000000000002	732.0
-0.15999999999999992	1.7600000000000002	648.0
-0.15999999999999992	1.8399999999999999	562.0
-0.15999999999999992	1.92	511.0
-0.08000000000000007	-2.0	621.0
-0.08000000000000007	-1.92	660.0
-0.08000000000000007	-1.84	799.0
-0.08000000000000007	-1.76	829.0
-0.08000000000000007	-1.68	937.0
-0.08000000000000007	-1.6	1057.0
-0.08000000000000007	-1.52	1188.0
-0.08000000000000007	-1.44	1514.0
-0.08000000000000007	-1.3599999999999999	1870.0
-0.08000000000000007	-1.28	2410.0
-0.08000000000000007	-1.2	3251.0
-0.08000000000000007	-1.12	4441.0
-0.08000000000000007	-1.04	5979.0
-0.08000000000000007	-0.96	7898.0
-0.08000000000000007	-0.8799999999999999	9901.0
-0.08000000000000007	-0.8	12027.0
-0.08000000000000007	-0.72	14007.0
-0.08000000000000007	-0.6399999999999999	15923.0
-0.08000000000000007	-0.56	18137.0
-0.08000000000000007	-0.48	19355.0
-0.08000000000000007	-0.3999999999999999	20787.0
-0.08000000000000007	-0.32000000000000006	21968.0
-0.08000000000000007	-0.24	22498.0
-0.08000000000000007	-0.15999999999999992	23729.0
-0.08000000000000007	-0.08000000000000007	23451.0
-0.08000000000000007	0.0	23832.0
-0.08000000000000007	0.08000000000000007	23278.0
-0.08000000000000007	0.16000000000000014	23137.0
-0.08000000000000007	0.2400000000000002	22324.0
-0.08000000000000007	0.31999999999999984	21144.0
-0.08000000000000007	0.3999999999999999	19947.0
-0.08000000000000007	0.48	18030.0
-0.08000000000000007	0.56	16138.0
-0.08000000000000007	0.6400000000000001	14681.0
-0.08000000000000007	0.7200000000000002	12693.0
-0.08000000000000007	0.8000000000000003	10419.0
-0.08000000000000007	0.8799999999999999	8085.0
-0.08000000000000007	0.96	6134.0
-0.08000000000000007	1.04	4610.0
-0.08000000000000007	1.12	3036.0
-0.08000000000000007	1.2000000000000002	2152.0
-0.08000000000000007	1.2800000000000002	1630.0
-0.08000000000000007	1.3599999999999999	1425.0
-0.08000000000000007	1.44	1208.0
-0.08000000000000007	1.52	957.0
-0.08000000000000007	1.6	881.0
-0.08000000000000007	1.6800000000000002	754.0
-0.08000000000000007	1.7600000000000002	631.0
-0.08000000000000007	1.8399999999999999	591.0
-0.08000000000000007	1.92	515.0
0.0	-2.0	636.0
0.0	-1.92	686.0
0.0	-1.84	779.0
0.0	-1.76	820.0
0.0	-1.68	1020.0
0.0	-1.6	1125.0
0.0	-1.52	1162.0
0.0	-1.44	1504.0
0.0	-1.3599999999999999	2007.0
0.0	-1.28	2465.0
0.0	-1.2	3175.0
0.0	-1.12	4399.0
0.0	-1.04	6032.0
0.0	-0.96	7713.0
0.0	-0.8799999999999999	9903.0
0.0	-0.8	11975.0
0.0	-0.72	13974.0
0.0	-0.6399999999999999	15692.0
0.0	-0.56	18057.0
0.0	-0.48	19198.0
0.0	-0.3999999999999999	20347.0
0.0	-0.32000000000000006	21896.0
0.0	-0.24	22411.0
0.0	-0.15999999999999992	23440.0
0.0	-0.08000000000000007	23599.0
0.0	0.0	23464.0
0.0	0.08000000000000007	22900.0
0.0	0.16000000000000014	22869.0
0.0	0.2400000000000002	22010.0
0.0	0.31999999999999984	20945.0
0.0	0.3999999999999999	19499.0
0.0	0.48	17861.0
0.0	0.56	16113.0
0.0	0.6400000000000001	14546.0
0.0	0.7200000000000002	12804.0
0.0	0.8000000000000003	10256.0
0.0	0.8799999999999999	8619.0
0.0	0.96	6513.0
0.0	1.04	4537.0
0.0	1.12	3255.0
0.0	1.2000000000000002	2173.0
0.0	1.2800000000000002	1787.0
0.0	1.3599999999999999	1416.0
0.0	1.44	1104.0
0.0	1.52	940.0
0.0	1.6	863.0
0.0	1.6800000000000002	736.0
0.0	1.7600000000000002	613.0
0.0	1.8399999999999999	600.0
0.0	1.92	490.0
0.08000000000000007	-2.0	622.0
0.08000000000000007	-1.92	688.0
0.08000000000000007	-1.84	727.0
0.08000000000000007	-1.76	901.0
0.08000000000000007	-1.68	1009.0
0.08000000000000007	-1.6	1170.0
0.08000000000000007	-1.52	1274.0
0.08000000000000007	-1.44	1545.0
0.08000000000000007	-1.3599999999999999	1911.0
0.08000000000000007	-1.28	2518.0
0.08000000000000007	-1.2	3104.0
0.08000000000000007	-1.12	4403.0
0.08000000000000007	-1.04	5665.0
0.08000000000000007	-0.96	7585.0
0.08000000000000007	-0.8799999999999999	9590.0
0.08000000000000007	-0.8	11758.0
0.08000000000000007	-0.72	13721.0
0.08000000000000007	-0.6399999999999999	15422.0
0.08000000000000007	-0.56	17272.0
0.08000000000000007	-0.48	19002.0
0.08000000000000007	-0.3999999999999999	20237.0
0.08000000000000007	-0.32000000000000006	21352.0
0.08000000000000007	-0.24	21749.0
0.08000000000000007	-0.15999999999999992	22414.0
0.08000000000000007	-0.08000000000000007	22782.0
0.08000000000000007	0.0	22925.0
0.08000000000000007	0.08000000000000007	22655.0
0.08000000000000007	0.16000000000000014	22151.0
0.08000000000000007	0.2400000000000002	21105.0
0.08000000000000007	0.31999999999999984	20194.0
0.08000000000000007	0.3999999999999999	18698.0
0.08000000000000007	0.48	17589.0
0.08000000000000007	0.56	15897.0
0.08000000000000007	0.6400000000000001	14041.0
0.08000000000000007	0.7200000000000002	12663.0
0.08000000000000007	0.8000000000000003	10098.0
0.08000000000000007	0.8799999999999999	8314.0
0.08000000000000007	0.96	6106.0
0.08000000000000007	1.04	4519.0
0.08000000000000007	1.12	3146.0
0.08000000000000007	1.2000000000000002	2263.0
0.08000000000000007	1.2800000000000002	1653.0
0.08000000000000007	1.3599999999999999	1409.0
0.08000000000000007	1.44	1197.0
0.08000000000000007	1.52	907.0
0.08000000000000007	1.6	841.0
0.08000000000000007	1.6800000000000002	735.0
0.08000000000000007	1.7600000000000002	579.0
0.08000000000000007	1.8399999999999999	523.0
0.08000000000000007	1.92	513.0
0.16000000000000014	-2.0	588.0
0.16000000000000014	-1.92	688.0
0.16000000000000014	-1.84	747.0
0.16000000000000014	-1.76	784.0
0.16000000000000014	-1.68	955.0
0.16000000000000014	-1.6	1172.0
0.16000000000000014	-1.52	1294.0
0.16000000000000014	-1.44	1532.0
0.16000000000000014	-1.3599999999999999	1744.0
0.16000000000000014	-1.28	2433.0
0.16000000000000014	-1.2	3069.0
0.16000000000000014	-1.12	4152.0
0.16000000000000014	-1.04	5616.0
0.16000000000000014	-0.96	7306.0
0.16000000000000014	-0.8799999999999999	9230.0
0.16000000000000014	-0.8	11464.0
0.16000000000000014	-0.72	13005.0
0.16000000000000014	-0.6399999999999999	14614.0
0.16000000000000014	-0.56	16556.0
0.16000000000000014	-0.48	18233.0
0.16000000000000014	-0.3999999999999999	19451.0
0.16000000000000014	-0.32000000000000006	20303.0
0.16000000000000014	-0.24	20993.0
0.16000000000000014	-0.15999999999999992	21722.0
0.16000000000000014	-0.08000000000000007	21621.0
0.16000000000000014	0.0	22092.0
0.16000000000000014	0.08000000000000007	21761.0
0.16000000000000014	0.16000000000000014	21260.0
0.16000000000000014	0.2400000000000002	20240.0
0.16000000000000014	0.31999999999999984	19405.0
0.16000000000000014	0.3999999999999999	18130.0
0.16000000000000014	0.48	16568.0
0.16000000000000014	0.56	14807.0
0.16000000000000014	0.6400000000000001	13363.0
0.16000000000000014	0.7200000000000002	11932.0
0.16000000000000014	0.8000000000000003	9980.0
0.16000000000000014	0.8799999999999999	7989.0
0.16000000000000014	0.96	5758.0
0.16000000000000014	1.04	4363.0
0.16000000000000014	1.12	3133.0
0.16000000000000014	1.2000000000000002	2127.0
0.16000000000000014	1.2800000000000002	1653.0
0.16000000000000014	1.3599999999999999	1339.0
0.16000000000000014	1.44	1089.0
0.16000000000000014	1.52	955.0
0.16000000000000014	1.6	910.0
0.16000000000000014	1.6800000000000002	687.0
0.16000000000000014	1.7600000000000002	579.0
0.16000000000000014	1.8399999999999999	571.0
0.16000000000000014	1.92	507.0
0.2400000000000002	-2.0	567.0
0.2400000000000002	-1.92	658.0
0.2400000000000002	-1.84	719.0
0.2400000000000002	-1.76	748.0
0.2400000000000002	-1.68	877.0
0.2400000000000002	-1.6	1053.0
0.2400000000000002	-1.52	1256.0
0.2400000000000002	-1.44	1475.0
0.2400000000000002	-1.3599999999999999	1830.0
0.2400000000000002	-1.28	2344.0
0.2400000000000002	-1.2	3026.0
0.2400000000000002	-1.12	4063.0
0.2400000000000002	-1.04	5464.0
0.2400000000000002	-0.96	7161.0
0.2400000000000002	-0.8799999999999999	8967.0
0.2400000000000002	-0.8	10960.0
0.2400000000000002	-0.72	12402.0
0.2400000000000002	-0.6399999999999999	14033.0
0.2400000000000002	-0.56	15379.0
0.2400000000000002	-0.48	16980.0
0.2400000000000002	-0.3999999999999999	18160.0
0.2400000000000002	-0.32000000000000006	19083.0
0.2400000000000002	-0.24	19611.0
0.2400000000000002	-0.15999999999999992	20393.0
0.2400000000000002	-0.08000000000000007	20877.0
0.2400000000000002	0.0	20648.0
0.2400000000000002	0.08000000000000007	20458.0
0.2400000000000002	0.16000000000000014	20346.0
0.2400000000000002	0.2400000000000002	19056.0
0.2400000000000002	0.31999999999999984	18049.0
0.2400000000000002	0.3999999999999999	16835.0
0.2400000000000002	0.48	15998.0
0.2400000000000002	0.56	14501.0
0.2400000000000002	0.6400000000000001	12723.0
0.2400000000000002	0.7200000000000002	11097.0
0.2400000000000002	0.8000000000000003	9438.0
0.2400000000000002	0.8799999999999999	7544.0
0.2400000000000002	0.96	5578.0
0.2400000000000002	1.04	4266.0
0.2400000000000002	1.12	2830.0
0.2400000000000002	1.2000000000000002	2071.0
0.2400000000000002	1.2800000000000002	1585.0
0.2400000000000002	1.3599999999999999	1191.0
0.2400000000000002	1.44	1061.0
0.2400000000000002	1.52	955.0
0.2400000000000002	1.6	848.0
0.2400000000000002	1.6800000000000002	667.0
0.2400000000000002	1.7600000000000002	577.0
0.2400000000000002	1.8399999999999999	539.0
0.2400000000000002	1.92	440.0
0.31999999999999984	-2.0	500.0
0.31999999999999984	-1.92	623.0
0.31999999999999984	-1.84	719.0
0.31999999999999984	-1.76	762.0
0.31999999999999984	-1.68	912.0
0.31999999999999984	-1.6	1019.0
0.31999999999999984	-1.52	1227.0
0.31999999999999984	-1.44	1409.0
0.31999999999999984	-1.3599999999999999	1615.0
0.31999999999999984	-1.28	2153.0
0.31999999999999984	-1.2	2857.0
0.31999999999999984	-1.12	3641.0
0.31999999999999984	-1.04	5102.0
0.31999999999999984	-0.96	6848.0
0.31999999999999984	-0.8799999999999999	8452.0
0.31999999999999984	-0.8	10411.0
0.31999999999999984	-0.72	11753.0
0.31999999999999984	-0.6399999999999999	12923.0
0.31999999999999984	-0.56	14254.0
0.31999999999999984	-0.48	16011.0
0.31999999999999984	-0.3999999999999999	16956.0
0.31999999999999984	-0.32000000000000006	17949.0
0.31999999999999984	-0.24	18200.0
0.31999999999999984	-0.15999999999999992	18766.0
0.31999999999999984	-0.08000000000000007	19129.0
0.31999999999999984	0.0	19193.0
0.31999999999999984	0.08000000000000007	18969.0
0.31999999999999984	0.16000000000000014	18091.0
0.31999999999999984	0.2400000000000002	17706.0
0.31999999999999984	0.31999999999999984	17006.0
0.31999999999999984	0.3999999999999999	16045.0
0.31999999999999984	0.48	14933.0
0.31999999999999984	0.56	13560.0
0.31999999999999984	0.6400000000000001	11973.0
0.31999999999999984	0.7200000000000002	10279.0
0.31999999999999984	0.8000000000000003	8706.0
0.31999999999999984	0.8799999999999999	7320.0
0.31999999999999984	0.96	5387.0
0.31999999999999984	1.04	3943.0
0.31999999999999984	1.12	2736.0
0.31999999999999984	1.2000000000000002	2060.0
0.31999999999999984	1.2800000000000002	1566.0
0.31999999999999984	1.3599999999999999	1291.0
0.31999999999999984	1.44	1090.0
0.31999999999999984	1.52	893.0
0.31999999999999984	1.6	837.0
0.31999999999999984	1.6800000000000002	678.0
0.31999999999999984	1.7600000000000002	610.0
0.31999999999999984	1.8399999999999999	571.0
0.31999999999999984	1.92	427.0
0.3999999999999999	-2.0	535.0
0.3999999999999999	-1.92	536.0
0.3999999999999999	-1.84	605.0
0.3999999999999999	-1.76	723.0
0.3999999999999999	-1.68	824.0
0.3999999999999999	-1.6	936.0
0.3999999999999999	-1.52	1119.0
0.3999999999999999	-1.44	1305.0
0.3999999999999999	-1.3599999999999999	1561.0
0.3999999999999999	-1.28	2068.0
0.3999999999999999	-1.2	2746.0
0.3999999999999999	-1.12	3486.0
0.3999999999999999	-1.04	4885.0
0.3999999999999999	-0.96	6365.0
0.3999999999999999	-0.8799999999999999	7800.0
0.3999999999999999	-0.8	9539.0
0.3999999999999999	-0.72	11235.0
0.3999999999999999	-0.6399999999999999	12292.0
0.3999999999999999	-0.56	13109.0
0.3999999999999999	-0.48	14648.0
0.3999999999999999	-0.3999999999999999	15254.0
0.3999999999999999	-0.32000000000000006	16203.0
0.3999999999999999	-0.24	16737.0
0.3999999999999999	-0.15999999999999992	17361.0
0.3999999999999999	-0.08000000000000007	17553.0
0.3999999999999999	0.0	17662.0
0.3999999999999999	0.08000000000000007	17511.0
0.3999999999999999	0.16000000000000014	16970.0
0.3999999999999999	0.2400000000000002	16286.0
0.3999999999999999	0.31999999999999984	15173.0
0.3999999999999999	0.3999999999999999	14612.0
0.3999999999999999	0.48	13484.0
0.3999999999999999	0.56	12453.0
0.3999999999999999	0.6400000000000001	11127.0
0.3999999999999999	0.7200000000000002	9528.0
0.3999999999999999	0.8000000000000003	8093.0
0.3999999999999999	0.8799999999999999	6767.0
0.3999999999999999	0.96	5131.0
0.3999999999999999	1.04	3837.0
0.3999999999999999	1.12	2733.0
0.3999999999999999	1.2000000000000002	1872.0
0.3999999999999999	1.2800000000000002	1586.0
0.3999999999999999	1.3599999999999999	1277.0
0.3999999999999999	1.44	1113.0
0.3999999999999999	1.52	910.0
0.3999999999999999	1.6	762.0
0.3999999999999999	1.6800000000000002	652.0
0.3999999999999999	1.7600000000000002	659.0
0.3999999999999999	1.8399999999999999	515.0
0.3999999999999999	1.92	435.0
0.48	-2.0	493.0
0.48	-1.92	530.0
0.48	-1.84	611.0
0.48	-1.76	725.0
0.48	-1.68	822.0
0.48	-1.6	931.0
0.48	-1.52	1102.0
0.48	-1.44	1334.0
0.48	-1.3599999999999999	1585.0
0.48	-1.28	1950.0
0.48	-1.2	2527.0
0.48	-1.12	3357.0
0.48	-1.04	4588.0
0.48	-0.96	5928.0
0.48	-0.8799999999999999	7308.0
0.48	-0.8	8838.0
0.48	-0.72	9873.0
0.48	-0.6399999999999999	11113.0
0.48	-0.56	12372.0
0.48	-0.48	13057.0
0.48	-0.3999999999999999	14068.0
0.48	-0.32000000000000006	14630.0
0.48	-0.24	15198.0
0.48	-0.15999999999999992	15676.0
0.48	-0.08000000000000007	15900.0
0.48	0.0	15953.0
0.48	0.08000000000000007	15651.0
0.48	0.16000000000000014	15260.0
0.48	0.2400000000000002	14418.0
0.48	0.31999999999999984	14161.0
0.48	0.3999999999999999	13268.0
0.48	0.48	12247.0
0.48	0.56	11196.0
0.48	0.6400000000000001	10188.0
0.48	0.7200000000000002	8954.0
0.48	0.8000000000000003	7656.0
0.48	0.8799999999999999	6381.0
0.48	0.96	4712.0
0.48	1.04	3726.0
0.48	1.12	2679.0
0.48	1.2000000000000002	1952.0
0.48	1.2800000000000002	1485.0
0.48	1.3599999999999999	1228.0
0.48	1.44	1109.0
0.48	1.52	852.0
0.48	1.6	886.0
0.48	1.6800000000000002	689.0
0.48	1.7600000000000002	572.0
0.48	1.8399999999999999	543.0
0.48	1.92	472.0
0.56	-2.0	450.0
0.56	-1.92	591.0
0.56	-1.84	574.0
0.56	-1.76	633.0
0.56	-1.68	836.0
0.56	-1.6	964.0
0.56	-1.52	1034.0
0.56	-1.44	1288.0
0.56	-1.3599999999999999	1485.0
0.56	-1.28	1726.0
0.56	-1.2	2320.0
0.56	-1.12	3039.0
0.56	-1.04	4214.0
0.56	-0.96	5546.0
0.56	-0.8799999999999999	6558.0
0.56	-0.8	7968.0
0.56	-0.72	8953.0
0.56	-0.6399999999999999	10041.0
0.56	-0.56	11127.0
0.56	-0.48	11676.0
0.56	-0.3999999999999999	12253.0
0.56	-0.32000000000000006	12891.0
0.56	-0.24	13558.0
0.56	-0.15999999999999992	13950.0
0.56	-0.08000000000000007	14139.0
0.56	0.0	14249.0
0.56	0.08000000000000007	14073.0
0.56	0.16000000000000014	13474.0
0.56	0.2400000000000002	13136.0
0.56	0.31999999999999984	12470.0
0.56	0.3999999999999999	11627.0
0.56	0.48	11107.0
0.56	0.56	10247.0
0.56	0.6400000000000001	9634.0
0.56	0.7200000000000002	8200.0
0.56	0.8000000000000003	6933.0
0.56	0.8799999999999999	5571.0
0.56	0.96	4422.0
0.56	1.04	3421.0
0.56	1.12	2431.0
0.56	1.2000000000000002	1843.0
0.56	1.2800000000000002	1371.0
0.56	1.3599999999999999	1266.0
0.56	1.44	1048.0
0.56	1.52	863.0
0.56	1.6	776.0
0.56	1.6800000000000002	646.0
0.56	1.7600000000000002	567.0
0.56	1.8399999999999999	544.0
0.56	1.92	428.0
0.6400000000000001	-2.0	485.0
0.6400000000000001	-1.92	464.0
0.6400000000000001	-1.84	531.0
0.6400000000000001	-1.76	663.0
0.6400000000000001	-1.68	735.0
0.6400000000000001	-1.6	863.0
0.6400000000000001	-1.52	1067.0
0.6400000000000001	-1.44	1179.0
0.6400000000000001	-1.3599999999999999	1445.0
0.6400000000000001	-1.28	1777.0
0.6400000000000001	-1.2	2212.0
0.6400000000000001	-1.12	2946.0
0.6400000000000001	-1.04	3901.0
0.6400000000000001	-0.96	4873.0
0.6400000000000001	-0.8799999999999999	6017.0
0.6400000000000001	-0.8	6918.0
0.6400000000000001	-0.72	8078.0
0.6400000000000001	-0.6399999999999999	8890.0
0.6400000000000001	-0.56	9890.0
0.6400000000000001	-0.48	10061.0
0.6400000000000001	-0.3999999999999999	10612.0
0.6400000000000001	-0.32000000000000006	11426.0
0.6400000000000001	-0.24	12186.0
0.6400000000000001	-0.15999999999999992	12243.0
0.6400000000000001	-0.08000000000000007	12313.0
0.6400000000000001	0.0	12465.0
0.6400000000000001	0.08000000000000007	12348.0
0.6400000000000001	0.16000000000000014	12045.0
0.6400000000000001	0.2400000000000002	11776.0
0.6400000000000001	0.31999999999999984	10985.0
0.6400000000000001	0.3999999999999999	10538.0
0.6400000000000001	0.48	10086.0
0.6400000000000001	0.56	9158.0
0.6400000000000001	0.6400000000000001	8283.0
0.6400000000000001	0.7200000000000002	7254.0
0.6400000000000001	0.8000000000000003	6466.0
0.6400000000000001	0.8799999999999999	5182.0
0.6400000000000001	0.96	4094.0
0.6400000000000001	1.04	3033.0
0.6400000000000001	1.12	2420.0
0.6400000000000001	1.2000000000000002	1649.0
0.6400000000000001	1.2800000000000002	1348.0
0.6400000000000001	1.3599999999999999	1166.0
0.6400000000000001	1.44	961.0
0.6400000000000001	1.52	892.0
0.6400000000000001	1.6	729.0
0.6400000000000001	1.6800000000000002	612.0
0.6400000000000001	1.7600000000000002	574.0
0.6400000000000001	1.8399999999999999	457.0
0.6400000000000001	1.92	422.0
0.7200000000000002	-2.0	439.0
0.7200000000000002	-1.92	474.0
0.7200000000000002	-1.84	618.0
0.7200000000000002	-1.76	706.0
0.7200000000000002	-1.68	746.0
0.7200000000000002	-1.6	848.0
0.7200000000000002	-1.52	978.0
0.7200000000000002	-1.44	1139.0
0.7200000000000002	-1.3599999999999999	1369.0
0.7200000000000002	-1.28	1638.0
0.7200000000000002	-1.2	2121.0
0.7200000000000002	-1.12	2598.0
0.7200000000000002	-1.04	3526.0
0.7200000000000002	-0.96	4376.0
0.7200000000000002	-0.8799999999999999	5627.0
0.7200000000000002	-0.8	6311.0
0.7200000000000002	-0.72	7295.0
0.7200000000000002	-0.6399999999999999	7927.0
0.7200000000000002	-0.56	8525.0
0.7200000000000002	-0.48	9044.0
0.7200000000000002	-0.3999999999999999	9719.0
0.7200000000000002	-0.32000000000000006	10162.0
0.7200000000000002	-0.24	10443.0
0.7200000000000002	-0.15999999999999992	10679.0
0.7200000000000002	-0.08000000000000007	10879.0
0.7200000000000002	0.0	10674.0
0.7200000000000002	0.08000000000000007	10781.0
0.7200000000000002	0.16000000000000014	10453.0
0.7200000000000002	0.2400000000000002	10000.0
0.7200000000000002	0.31999999999999984	9784.0
0.7200000000000002	0.3999999999999999	9170.0
0.7200000000000002	0.48	8530.0
0.7200000000000002	0.56	8162.0
0.7200000000000002	0.6400000000000001	7254.0
0.7200000000000002	0.7200000000000002	6323.0
0.7200000000000002	0.8000000000000003	5629.0
0.7200000000000002	0.8799999999999999	4588.0
0.7200000000000002	0.96	3639.0
0.7200000000000002	1.04	2602.0
0.7200000000000002	1.12	1988.0
0.7200000000000002	1.2000000000000002	1481.0
0.7200000000000002	1.2800000000000002	1332.0
0.7200000000000002	1.3599999999999999	1160.0
0.7200000000000002	1.44	876.0
0.7200000000000002	1.52	749.0
0.7200000000000002	1.6	722.0
0.7200000000000002	1.6800000000000002	610.0
0.7200000000000002	1.7600000000000002	565.0
0.7200000000000002	1.8399999999999999	406.0
0.7200000000000002	1.92	360.0
0.8000000000000003	-2.0	483.0
0.8000000000000003	-1.92	438.0
0.8000000000000003	-1.84	569.0
0.8000000000000003	-1.76	617.0
0.8000000000000003	-1.68	681.0
0.8000000000000003	-1.6	778.0
0.8000000000000003	-1.52	847.0
0.8000000000000003	-1.44	1093.0
0.8000000000000003	-1.3599999999999999	1290.0
0.8000000000000003	-1.28	1458.0
0.8000000000000003	-1.2	2053.0
0.8000000000000003	-1.12	2540.0
0.8000000000000003	-1.04	3154.0
0.8000000000000003	-0.96	3842.0
0.8000000000000003	-0.8799999999999999	4855.0
0.8000000000000003	-0.8	5610.0
0.8000000000000003	-0.72	6400.0
0.8000000000000003	-0.6399999999999999	6530.0
0.8000000000000003	-0.56	7298.0
0.8000000000000003	-0.48	7826.0
0.8000000000000003	-0.3999999999999999	8095.0
0.8000000000000003	-0.32000000000000006	8686.0
0.8000000000000003	-0.24	8782.0
0.8000000000000003	-0.15999999999999992	9209.0
0.8000000000000003	-0.08000000000000007	9116.0
0.8000000000000003	0.0	9301.0
0.8000000000000003	0.08000000000000007	8926.0
0.8000000000000003	0.16000000000000014	9085.0
0.8000000000000003	0.2400000000000002	8886.0
0.8000000000000003	0.31999999999999984	8431.0
0.8000000000000003	0.3999999999999999	8025.0
0.8000000000000003	0.48	7637.0
0.8000000000000003	0.56	7178.0
0.8000000000000003	0.6400000000000001	6482.0
0.8000000000000003	0.7200000000000002	5727.0
0.8000000000000003	0.8000000000000003	5013.0
0.8000000000000003	0.8799999999999999	4170.0
0.8000000000000003	0.96	3384.0
0.8000000000000003	1.04	2569.0
0.8000000000000003	1.12	1933.0
0.8000000000000003	1.2000000000000002	1480.0
0.8000000000000003	1.2800000000000002	1180.0
0.8000000000000003	1.3599999999999999	1055.0
0.8000000000000003	1.44	869.0
0.8000000000000003	1.52	673.0
0.8000000000000003	1.6	622.0
0.8000000000000003	1.6800000000000002	541.0
0.8000000000000003	1.7600000000000002	563.0
0.8000000000000003	1.8399999999999999	416.0
0.8000000000000003	1.92	389.0
0.8799999999999999	-2.0	401.0
0.8799999999999999	-1.92	462.0
0.8799999999999999	-1.84	472.0
0.8799999999999999	-1.76	524.0
0.8799999999999999	-1.68	708.0
0.8799999999999999	-1.6	767.0
0.8799999999999999	-1.52	750.0
0.8799999999999999	-1.44	903.0
0.8799999999999999	-1.3599999999999999	1089.0
0.8799999999999999	-1.28	1453.0
0.8799999999999999	-1.2	1919.0
0.8799999999999999	-1.12	2325.0
0.8799999999999999	-1.04	2866.0
0.8799999999999999	-0.96	3373.0
0.8799999999999999	-0.8799999999999999	4032.0
0.8799999999999999	-0.8	4738.0
0.8799999999999999	-0.72	5315.0
0.8799999999999999	-0.6399999999999999	5573.0
0.8799999999999999	-0.56	6173.0
0.8799999999999999	-0.48	6665.0
0.8799999999999999	-0.3999999999999999	6850.0
0.8799999999999999	-0.32000000000000006	7342.0
0.8799999999999999	-0.24	7423.0
0.8799999999999999	-0.15999999999999992	7634.0
0.8799999999999999	-0.08000000000000007	7748.0
0.8799999999999999	0.0	7843.0
0.8799999999999999	0.08000000000000007	7716.0
0.8799999999999999	0.16000000000000014	7543.0
0.8799999999999999	0.2400000000000002	7448.0
0.8799999999999999	0.31999999999999984	7076.0
0.8799999999999999	0.3999999999999999	7028.0
0.8799999999999999	0.48	6379.0
0.8799999999999999	0.56	5834.0
0.8799999999999999	0.6400000000000001	5477.0
0.8799999999999999	0.7200000000000002	4834.0
0.8799999999999999	0.8000000000000003	4317.0
0.8799999999999999	0.8799999999999999	3789.0
0.8799999999999999	0.96	3116.0
0.8799999999999999	1.04	2333.0
0.8799999999999999	1.12	1753.0
0.8799999999999999	1.2000000000000002	1325.0
0.8799999999999999	1.2800000000000002	1063.0
0.8799999999999999	1.3599999999999999	950.0
0.8799999999999999	1.44	746.0
0.8799999999999999	1.52	621.0
0.8799999999999999	1.6	577.0
0.8799999999999999	1.6800000000000002	519.0
0.8799999999999999	1.7600000000000002	487.0
0.8799999999999999	1.8399999999999999	396.0
0.8799999999999999	1.92	345.0
0.96	-2.0	372.0
0.96	-1.92	404.0
0.96	-1.84	390.0
0.96	-1.76	547.0
0.96	-1.68	581.0
0.96	-1.6	704.0
0.96	-1.52	758.0
0.96	-1.44	883.0
0.96	-1.3599999999999999	1050.0
0.96	-1.28	1190.0
0.96	-1.2	1621.0
0.96	-1.12	2127.0
0.96	-1.04	2290.0
0.96	-0.96	2895.0
0.96	-0.8799999999999999	3474.0
0.96	-0.8	3941.0
0.96	-0.72	4325.0
0.96	-0.6399999999999999	4706.0
0.96	-0.56	4929.0
0.96	-0.48	5392.0
0.96	-0.3999999999999999	5525.0
0.96	-0.32000000000000006	5907.0
0.96	-0.24	6103.0
0.96	-0.15999999999999992	6359.0
0.96	-0.08000000000000007	6339.0
0.96	0.0	6215.0
0.96	0.08000000000000007	6352.0
0.96	0.16000000000000014	6302.0
0.96	0.2400000000000002	5966.0
0.96	0.31999999999999984	5976.0
0.96	0.3999999999999999	5710.0
0.96	0.48	5509.0
0.96	0.56	5250.0
0.96	0.6400000000000001	4553.0
0.96	0.7200000000000002	4092.0
0.96	0.8000000000000003	3617.0
0.96	0.8799999999999999	2972.0
0.96	0.96	2587.0
0.96	1.04	2017.0
0.96	1.12	1599.0
0.96	1.2000000000000002	1236.0
0.96	1.2800000000000002	1061.0
0.96	1.3599999999999999	901.0
0.96	1.44	723.0
0.96	1.52	625.0
0.96	1.6	523.0
0.96	1.6800000000000002	450.0
0.96	1.7600000000000002	428.0
0.96	1.8399999999999999	355.0
0.96	1.92	326.0
1.04	-2.0	367.0
1.04	-1.92	394.0
1.04	-1.84	396.0
1.04	-1.76	456.0
1.04	-1.68	558.0
1.04	-1.6	612.0
1.04	-1.52	686.0
1.04	-1.44	747.0
1.04	-1.3599999999999999	959.0
1.04	-1.28	1048.0
1.04	-1.2	1366.0
1.04	-1.12	1732.0
1.04	-1.04	2082.0
1.04	-0.96	2375.0
1.04	-0.8799999999999999	2860.0
1.04	-0.8	3247.0
1.04	-0.72	3554.0
1.04	-0.6399999999999999	3877.0
1.04	-0.56	4134.0
1.04	-0.48	4389.0
1.04	-0.3999999999999999	4585.0
1.04	-0.32000000000000006	4933.0
1.04	-0.24	5259.0
1.04	-0.15999999999999992	5274.0
1.04	-0.08000000000000007	5363.0
1.04	0.0	5380.0
1.04	0.08000000000000007	5479.0
1.04	0.16000000000000014	5336.0
1.04	0.2400000000000002	5119.0
1.04	0.31999999999999984	4865.0
1.04	0.3999999999999999	4837.0
1.04	0.48	4598.0
1.04	0.56	4191.0
1.04	0.6400000000000001	3896.0
1.04	0.7200000000000002	3348.0
1.04	0.8000000000000003	3116.0
1.04	0.8799999999999999	2616.0
1.04	0.96	2202.0
1.04	1.04	1822.0
1.04	1.12	1397.0
1.04	1.2000000000000002	1153.0
1.04	1.2800000000000002	938.0
1.04	1.3599999999999999	771.0
1.04	1.44	629.0
1.04	1.52	579.0
1.04	1.6	516.0
1.04	1.6800000000000002	429.0
1.04	1.7600000000000002	371.0
1.04	1.8399999999999999	338.0
1.04	1.92	338.0
1.12	-2.0	340.0
1.12	-1.92	360.0
1.12	-1.84	385.0
1.12	-1.76	444.0
1.12	-1.68	530.0
1.12	-1.6	561.0
1.12	-1.52	636.0
1.12	-1.44	722.0
1.12	-1.3599999999999999	834.0
1.12	-1.28	970.0
1.12	-1.2	1123.0
1.12	-1.12	1438.0
1.12	-1.04	1559.0
1.12	-0.96	2034.0
1.12	-0.8799999999999999	2348.0
1.12	-0.8	2695.0
1.12	-0.72	2807.0
1.12	-0.6399999999999999	3217.0
1.12	-0.56	3466.0
1.12	-0.48	3509.0
1.12	-0.3999999999999999	3697.0
1.12	-0.32000000000000006	3981.0
1.12	-0.24	4258.0
1.12	-0.15999999999999992	4148.0
1.12	-0.08000000000000007	4245.0
1.12	0.0	4335.0
1.12	0.08000000000000007	4227.0
1.12	0.16000000000000014	4239.0
1.12	0.2400000000000002	4122.0
1.12	0.31999999999999984	3994.0
1.12	0.3999999999999999	3890.0
1.12	0.48	3718.0
1.12	0.56	3347.0
1.12	0.6400000000000001	3210.0
1.12	0.7200000000000002	2878.0
1.12	0.8000000000000003	2533.0
1.12	0.8799999999999999	2158.0
1.12	0.96	1828.0
1.12	1.04	1562.0
1.12	1.12	1290.0
1.12	1.2000000000000002	1050.0
1.12	1.2800000000000002	802.0
1.12	1.3599999999999999	703.0
1.12	1.44	533.0
1.12	1.52	547.0
1.12	1.6	501.0
1.12	1.6800000000000002	398.0
1.12	1.7600000000000002	364.0
1.12	1.8399999999999999	316.0
1.12	1.92	309.0
1.2000000000000002	-2.0	303.0
1.2000000000000002	-1.92	318.0
1.2000000000000002	-1.84	360.0
1.2000000000000002	-1.76	419.0
1.2000000000000002	-1.68	450.0
1.2000000000000002	-1.6	503.0
1.2000000000000002	-1.52	595.0
1.2000000000000002	-1.44	667.0
1.2000000000000002	-1.3599999999999999	798.0
1.2000000000000002	-1.28	928.0
1.2000000000000002	-1.2	1130.0
1.2000000000000002	-1.12	1223.0
1.2000000000000002	-1.04	1464.0
1.2000000000000002	-0.96	1603.0
1.2000000000000002	-0.8799999999999999	1918.0
1.2000000000000002	-0.8	2289.0
1.2000000000000002	-0.72	2466.0
1.2000000000000002	-0.6399999999999999	2609.0
1.2000000000000002	-0.56	2744.0
1.2000000000000002	-0.48	3103.0
1.2000000000000002	-0.3999999999999999	3170.0
1.2000000000000002	-0.32000000000000006	3339.0
1.2000000000000002	-0.24	3428.0
1.2000000000000002	-0.15999999999999992	3413.0
1.2000000000000002	-0.08000000000000007	3590.0
1.2000000000000002	0.0	3737.0
1.2000000000000002	0.08000000000000007	3660.0
1.2000000000000002	0.16000000000000014	3616.0
1.2000000000000002	0.2400000000000002	3384.0
1.2000000000000002	0.31999999999999984	3406.0
1.2000000000000002	0.3999999999999999	3304.0
1.2000000000000002	0.48	3099.0
1.2000000000000002	0.56	2810.0
1.2000000000000002	0.6400000000000001	2617.0
1.2000000000000002	0.7200000000000002	2390.0
1.2000000000000002	0.8000000000000003	2145.0
1.2000000000000002	0.8799999999999999	1806.0
1.2000000000000002	0.96	1555.0
1.2000000000000002	1.04	1402.0
1.2000000000000002	1.12	1108.0
1.2000000000000002	1.2000000000000002	904.0
1.2000000000000002	1.2800000000000002	778.0
1.2000000000000002	1.3599999999999999	662.0
1.2000000000000002	1.44	566.0
1.2000000000000002	1.52	495.0
1.2000000000000002	1.6	434.0
1.2000000000000002	1.6800000000000002	362.0
1.2000000000000002	1.7600000000000002	369.0
1.2000000000000002	1.8399999999999999	323.0
1.2000000000000002	1.92	307.0
1.2800000000000002	-2.0	284.0
1.2800000000000002	-1.92	302.0
1.2800000000000002	-1.84	337.0
1.2800000000000002	-1.76	372.0
1.2800000000000002	-1.68	417.0
1.2800000000000002	-1.6	463.0
1.2800000000000002	-1.52	568.0
1.2800000000000002	-1.44	591.0
1.2800000000000002	-1.3599999999999999	738.0
1.2800000000000002	-1.28	808.0
1.2800000000000002	-1.2	937.0
1.2800000000000002	-1.12	1141.0
1.2800000000000002	-1.04	1245.0
1.2800000000000002	-0.96	1419.0
1.2800000000000002	-0.8799999999999999	1689.0
1.2800000000000002	-0.8	1997.0
1.2800000000000002	-0.72	2124.0
1.2800000000000002	-0.6399999999999999	2217.0
1.2800000000000002	-0.56	2425.0
1.2800000000000002	-0.48	2455.0
1.2800000000000002	-0.3999999999999999	2786.0
1.2800000000000002	-0.32000000000000006	2967.0
1.2800000000000002	-0.24	2948.0
1.2800000000000002	-0.15999999999999992	3214.0
1.2800000000000002	-0.08000000000000007	3141.0
1.2800000000000002	0.0	3145.0
1.2800000000000002	0.08000000000000007	3067.0
1.2800000000000002	0.16000000000000014	2985.0
1.2800000000000002	0.2400000000000002	3016.0
1.2800000000000002	0.31999999999999984	3081.0
1.2800000000000002	0.3999999999999999	2848.0
1.2800000000000002	0.48	2698.0
1.2800000000000002	0.56	2551.0
1.2800000000000002	0.6400000000000001	2382.0
1.2800000000000002	0.7200000000000002	1973.0
1.2800000000000002	0.8000000000000003	1778.0
1.2800000000000002	0.8799999999999999	1669.0
1.2800000000000002	0.96	1355.0
1.2800000000000002	1.04	1159.0
1.2800000000000002	1.12	1007.0
1.2800000000000002	1.2000000000000002	779.0
1.2800000000000002	1.2800000000000002	661.0
1.2800000000000002	1.3599999999999999	582.0
1.2800000000000002	1.44	489.0
1.2800000000000002	1.52	459.0
1.2800000000000002	1.6	412.0
1.2800000000000002	1.6800000000000002	349.0
1.2800000000000002	1.7600000000000002	330.0
1.2800000000000002	1.8399999999999999	284.0
1.2800000000000002	1.92	272.0
1.3599999999999999	-2.0	240.0
1.3599999999999999	-1.92	264.0
1.3599999999999999	-1.84	340.0
1.3599999999999999	-1.76	372.0
1.3599999999999999	-1.68	369.0
1.3599999999999999	-1.6	471.0
1.3599999999999999	-1.52	495.0
1.3599999999999999	-1.44	527.0
1.3599999999999999	-1.3599999999999999	644.0
1.3599999999999999	-1.28	710.0
1.3599999999999999	-1.2	776.0
1.3599999999999999	-1.12	958.0
1.3599999999999999	-1.04	1109.0
1.3599999999999999	-0.96	1300.0
1.3599999999999999	-0.8799999999999999	1520.0
1.3599999999999999	-0.8	1646.0
1.3599999999999999	-0.72	1853.0
1.3599999999999999	-0.6399999999999999	2003.0
1.3599999999999999	-0.56	2078.0
1.3599999999999999	-0.48	2297.0
1.3599999999999999	-0.3999999999999999	2337.0
1.3599999999999999	-0.32000000000000006	2569.0
1.3599999999999999	-0.24	2683.0
1.3599999999999999	-0.15999999999999992	2708.0
1.3599999999999999	-0.08000000000000007	2711.0
1.3599999999999999	0.0	2709.0
1.3599999999999999	0.08000000000000007	2680.0
1.3599999999999999	0.16000000000000014	2584.0
1.3599999999999999	0.2400000000000002	2589.0
1.3599999999999999	0.31999999999999984	2561.0
1.3599999999999999	0.3999999999999999	2536.0
1.3599999999999999	0.48	2383.0
1.3599999999999999	0.56	2227.0
1.3599999999999999	0.6400000000000001	2054.0
1.3599999999999999	0.7200000000000002	1874.0
1.3599999999999999	0.8000000000000003	1719.0
1.3599999999999999	0.8799999999999999	1467.0
1.3599999999999999	0.96	1316.0
1.3599999999999999	1.04	1125.0
1.3599999999999999	1.12	878.0
1.3599999999999999	1.2000000000000002	792.0
1.3599999999999999	1.2800000000000002	638.0
1.3599999999999999	1.3599999999999999	565.0
1.3599999999999999	1.44	484.0
1.3599999999999999	1.52	454.0
1.3599999999999999	1.6	392.0
1.3599999999999999	1.6800000000000002	326.0
1.3599999999999999	1.7600000000000002	319.0
1.3599999999999999	1.8399999999999999	285.0
1.3599999999999999	1.92	295.0
1.44	-2.0	254.0
1.44	-1.92	255.0
1.44	-1.84	287.0
1.44	-1.76	360.0
1.44	-1.68	400.0
1.44	-1.6	405.0
1.44	-1.52	456.0
1.44	-1.44	519.0
1.44	-1.3599999999999999	602.0
1.44	-1.28	658.0
1.44	-1.2	804.0
1.44	-1.12	943.0
1.44	-1.04	1026.0
1.44	-0.96	1151.0
1.44	-0.8799999999999999	1326.0
1.44	-0.8	1425.0
1.44	-0.72	1640.0
1.44	-0.6399999999999999	1714.0
1.44	-0.56	1827.0
1.44	-0.48	2161.0
1.44	-0.3999999999999999	2219.0
1.44	-0.32000000000000006	2165.0
1.44	-0.24	2237.0
1.44	-0.15999999999999992	2421.0
1.44	-0.08000000000000007	2529.0
1.44	0.0	2539.0
1.44	0.08000000000000007	2351.0
1.44	0.16000000000000014	2412.0
1.44	0.2400000000000002	2413.0
1.44	0.31999999999999984	2365.0
1.44	0.3999999999999999	2305.0
1.44	0.48	2068.0
1.44	0.56	2017.0
1.44	0.6400000000000001	1850.0
1.44	0.7200000000000002	1634.0
1.44	0.8000000000000003	1437.0
1.44	0.8799999999999999	1234.0
1.44	0.96	1123.0
1.44	1.04	957.0
1.44	1.12	885.0
1.44	1.2000000000000002	670.0
1.44	1.2800000000000002	597.0
1.44	1.3599999999999999	547.0
1.44	1.44	457.0
1.44	1.52	414.0
1.44	1.6	370.0
1.44	1.6800000000000002	288.0
1.44	1.7600000000000002	287.0
1.44	1.8399999999999999	221.0
1.44	1.92	244.0
1.52	-2.0	265.0
1.52	-1.92	274.0
1.52	-1.84	300.0
1.52	-1.76	311.0
1.52	-1.68	341.0
1.52	-1.6	454.0
1.52	-1.52	470.0
1.52	-1.44	442.0
1.52	-1.3599999999999999	564.0
1.52	-1.28	589.0
1.52	-1.2	689.0
1.52	-1.12	754.0
1.52	-1.04	867.0
1.52	-0.96	973.0
1.52	-0.8799999999999999	1163.0
1.52	-0.8	1325.0
1.52	-0.72	1459.0
1.52	-0.6399999999999999	1614.0
1.52	-0.56	1668.0
1.52	-0.48	1789.0
1.52	-0.3999999999999999	1808.0
1.52	-0.32000000000000006	1996.0
1.52	-0.24	2107.0
1.52	-0.15999999999999992	2177.0
1.52	-0.08000000000000007	2139.0
1.52	0.0	2195.0
1.52	0.08000000000000007	2181.0
1.52	0.16000000000000014	2102.0
1.52	0.2400000000000002	2059.0
1.52	0.31999999999999984	2081.0
1.52	0.3999999999999999	2013.0
1.52	0.48	1790.0
1.52	0.56	1732.0
1.52	0.6400000000000001	1657.0
1.52	0.7200000000000002	1536.0
1.52	0.8000000000000003	1315.0
1.52	0.8799999999999999	1145.0
1.52	0.96	1049.0
1.52	1.04	914.0
1.52	1.12	812.0
1.52	1.2000000000000002	638.0
1.52	1.2800000000000002	534.0
1.52	1.3599999999999999	479.0
1.52	1.44	401.0
1.52	1.52	367.0
1.52	1.6	336.0
1.52	1.6800000000000002	328.0
1.52	1.7600000000000002	253.0
1.52	1.8399999999999999	241.0
1.52	1.92	213.0
1.6	-2.0	215.0
1.6	-1.92	251.0
1.6	-1.84	283.0
1.6	-1.76	334.0
1.6	-1.68	325.0
1.6	-1.6	421.0
1.6	-1.52	390.0
1.6	-1.44	470.0
1.6	-1.3599999999999999	495.0
1.6	-1.28	529.0
1.6	-1.2	684.0
1.6	-1.12	731.0
1.6	-1.04	861.0
1.6	-0.96	1004.0
1.6	-0.8799999999999999	1138.0
1.6	-0.8	1197.0
1.6	-0.72	1289.0
1.6	-0.6399999999999999	1442.0
1.6	-0.56	1549.0
1.6	-0.48	1697.0
1.6	-0.3999999999999999	1779.0
1.6	-0.32000000000000006	1812.0
1.6	-0.24	1869.0
1.6	-0.15999999999999992	2036.0
1.6	-0.08000000000000007	2051.0
1.6	0.0	2003.0
1.6	0.08000000000000007	1950.0
1.6	0.16000000000000014	1895.0
1.6	0.2400000000000002	1902.0
1.6	0.31999999999999984	1806.0
1.6	0.3999999999999999	1772.0
1.6	0.48	1662.0
1.6	0.56	1573.0
1.6	0.6400000000000001	1574.0
1.6	0.7200000000000002	1318.0
1.6	0.8000000000000003	1263.0
1.6	0.8799999999999999	1049.0
1.6	0.96	967.0
1.6	1.04	807.0
1.6	1.12	756.0
1.6	1.2000000000000002	625.0
1.6	1.2800000000000002	552.0
1.6	1.3599999999999999	442.0
1.6	1.44	406.0
1.6	1.52	346.0
1.6	1.6	347.0
1.6	1.6800000000000002	291.0
1.6	1.7600000000000002	265.0
1.6	1.8399999999999999	248.0
1.6	1.92	237.0
1.6800000000000002	-2.0	211.0
1.6800000000000002	-1.92	251.0
1.6800000000000002	-1.84	267.0
1.6800000000000002	-1.76	312.0
1.6800000000000002	-1.68	306.0
1.6800000000000002	-1.6	395.0
1.6800000000000002	-1.52	420.0
1.6800000000000002	-1.44	446.0
1.6800000000000002	-1.3599999999999999	445.0
1.6800000000000002	-1.28	599.0
1.6800000000000002	-1.2	618.0
1.6800000000000002	-1.12	653.0
1.6800000000000002	-1.04	770.0
1.6800000000000002	-0.96	892.0
1.6800000000000002	-0.8799999999999999	974.0
1.6800000000000002	-0.8	1095.0
1.6800000000000002	-0.72	1255.0
1.6800000000000002	-0.6399999999999999	1337.0
1.6800000000000002	-0.56	1380.0
1.6800000000000002	-0.48	1442.0
1.6800000000000002	-0.3999999999999999	1557.0
1.6800000000000002	-0.32000000000000006	1644.0
1.6800000000000002	-0.24	1752.0
1.6800000000000002	-0.15999999999999992	1771.0
1.6800000000000002	-0.08000000000000007	1789.0
1.6800000000000002	0.0	1851.0
1.6800000000000002	0.08000000000000007	1733.0
1.6800000000000002	0.16000000000000014	1783.0
1.6800000000000002	0.2400000000000002	1623.0
1.6800000000000002	0.31999999999999984	1783.0
1.6800000000000002	0.3999999999999999	1554.0
1.6800000000000002	0.48	1493.0
1.6800000000000002	0.56	1321.0
1.6800000000000002	0.6400000000000001	1316.0
1.6800000000000002	0.7200000000000002	1254.0
1.6800000000000002	0.8000000000000003	1134.0
1.6800000000000002	0.8799999999999999	905.0
1.6800000000000002	0.96	897.0
1.6800000000000002	1.04	783.0
1.6800000000000002	1.12	652.0
1.6800000000000002	1.2000000000000002	551.0
1.6800000000000002	1.2800000000000002	454.0
1.6800000000000002	1.3599999999999999	434.0
1.6800000000000002	1.44	363.0
1.6800000000000002	1.52	361.0
1.6800000000000002	1.6	304.0
1.6800000000000002	1.6800000000000002	288.0
1.6800000000000002	1.7600000000000002	252.0
1.6800000000000002	1.8399999999999999	205.0
1.6800000000000002	1.92	179.0
1.7600000000000002	-2.0	225.0
1.7600000000000002	-1.92	208.0
1.7600000000000002	-1.84	267.0
1.7600000000000002	-1.76	295.0
1.7600000000000002	-1.68	297.0
1.7600000000000002	-1.6	362.0
1.7600000000000002	-1.52	374.0
1.7600000000000002	-1.44	406.0
1.7600000000000002	-1.3599999999999999	434.0
1.7600000000000002	-1.28	461.0
1.7600000000000002	-1.2	518.0
1.7600000000000002	-1.12	606.0
1.7600000000000002	-1.04	770.0
1.7600000000000002	-0.96	836.0
1.7600000000000002	-0.8799999999999999	859.0
1.7600000000000002	-0.8	1038.0
1.7600000000000002	-0.72	1101.0
1.7600000000000002	-0.6399999999999999	1190.0
1.7600000000000002	-0.56	1294.0
1.7600000000000002	-0.48	1397.0
1.7600000000000002	-0.3999999999999999	1483.0
1.7600000000000002	-0.32000000000000006	1539.0
1.7600000000000002	-0.24	1476.0
1.7600000000000002	-0.15999999999999992	1522.0
1.7600000000000002	-0.08000000000000007	1756.0
1.7600000000000002	0.0	1635.0
1.7600000000000002	0.08000000000000007	1616.0
1.7600000000000002	0.16000000000000014	1670.0
1.7600000000000002	0.2400000000000002	1550.0
1.7600000000000002	0.31999999999999984	1539.0
1.7600000000000002	0.3999999999999999	1498.0
1.7600000000000002	0.48	1419.0
1.7600000000000002	0.56	1300.0
1.7600000000000002	0.6400000000000001	1303.0
1.7600000000000002	0.7200000000000002	1117.0
1.7600000000000002	0.8000000000000003	1002.0
1.7600000000000002	0.8799999999999999	940.0
1.7600000000000002	0.96	858.0
1.7600000000000002	1.04	718.0
1.7600000000000002	1.12	634.0
1.7600000000000002	1.2000000000000002	514.0
1.7600000000000002	1.2800000000000002	457.0
1.7600000000000002	1.3599999999999999	381.0
1.7600000000000002	1.44	372.0
1.7600000000000002	1.52	338.0
1.7600000000000002	1.6	310.0
1.7600000000000002	1.6800000000000002	321.0
1.7600000000000002	1.7600000000000002	246.0
1.7600000000000002	1.8399999999999999	224.0
1.7600000000000002	1.92	194.0
1.8399999999999999	-2.0	195.0
1.8399999999999999	-1.92	193.0
1.8399999999999999	-1.84	241.0
1.8399999999999999	-1.76	260.0
1.8399999999999999	-1.68	245.0
1.8399999999999999	-1.6	297.0
1.8399999999999999	-1.52	334.0
1.8399999999999999	-1.44	376.0
1.8399999999999999	-1.3599999999999999	412.0
1.8399999999999999	-1.28	439.0
1.8399999999999999	-1.2	499.0
1.8399999999999999	-1.12	568.0
1.8399999999999999	-1.04	693.0
1.8399999999999999	-0.96	703.0
1.8399999999999999	-0.8799999999999999	850.0
1.8399999999999999	-0.8	864.0
1.8399999999999999	-0.72	1060.0
1.8399999999999999	-0.6399999999999999	1159.0
1.8399999999999999	-0.56	1275.0
1.8399999999999999	-0.48	1317.0
1.8399999999999999	-0.3999999999999999	1406.0
1.8399999999999999	-0.32000000000000006	1368.0
1.8399999999999999	-0.24	1336.0
1.8399999999999999	-0.15999999999999992	1429.0
1.8399999999999999	-0.08000000000000007	1548.0
1.8399999999999999	0.0	1562.0
1.8399999999999999	0.08000000000000007	1510.0
1.8399999999999999	0.16000000000000014	1473.0
1.8399999999999999	0.2400000000000002	1508.0
1.8399999999999999	0.31999999999999984	1429.0
1.8399999999999999	0.3999999999999999	1324.0
1.8399999999999999	0.48	1328.0
1.8399999999999999	0.56	1179.0
1.8399999999999999	0.6400000000000001	1074.0
1.8399999999999999	0.7200000000000002	1125.0
1.8399999999999999	0.8000000000000003	987.0
1.8399999999999999	0.8799999999999999	867.0
1.8399999999999999	0.96	713.0
1.8399999999999999	1.04	697.0
1.8399999999999999	1.12	552.0
1.8399999999999999	1.2000000000000002	538.0
1.8399999999999999	1.2800000000000002	469.0
1.8399999999999999	1.3599999999999999	381.0
1.8399999999999999	1.44	326.0
1.8399999999999999	1.52	300.0
1.8399999999999999	1.6	293.0
1.8399999999999999	1.6800000000000002	252.0
1.8399999999999999	1.7600000000000002	261.0
1.8399999999999999	1.8399999999999999	230.0
1.8399999999999999	1.92	207.0
1.92	-2.0	230.0
1.92	-1.92	183.0
1.92	-1.84	226.0
1.92	-1.76	222.0
1.92	-1.68	254.0
1.92	-1.6	267.0
1.92	-1.52	296.0
1.92	-1.44	315.0
1.92	-1.3599999999999999	383.0
1.92	-1.28	406.0
1.92	-1.2	458.0
1.92	-1.12	568.0
1.92	-1.04	615.0
1.92	-0.96	732.0
1.92	-0.8799999999999999	795.0
1.92	-0.8	785.0
1.92	-0.72	924.0
1.92	-0.6399999999999999	1020.0
1.92	-0.56	1137.0
1.92	-0.48	1176.0
1.92	-0.3999999999999999	1251.0
1.92	-0.32000000000000006	1261.0
1.92	-0.24	1294.0
1.92	-0.15999999999999992	1323.0
1.92	-0.08000000000000007	1461.0
1.92	0.0	1323.0
1.92	0.08000000000000007	1364.0
1.92	0.16000000000000014	1454.0
1.92	0.2400000000000002	1368.0
1.92	0.31999999999999984	1273.0
1.92	0.3999999999999999	1251.0
1.92	0.48	1223.0
1.92	0.56	1113.0
1.92	0.6400000000000001	1078.0
1.92	0.7200000000000002	996.0
1.92	0.8000000000000003	916.0
1.92	0.8799999999999999	781.0
1.92	0.96	640.0
1.92	1.04	559.0
1.92	1.12	592.0
1.92	1.2000000000000002	473.0
1.92	1.2800000000000002	383.0
1.92	1.3599999999999999	361.0
1.92	1.44	322.0
1.92	1.52	305.0
1.92	1.6	268.0
1.92	1.6800000000000002	235.0
1.92	1.7600000000000002	189.0
1.92	1.8399999999999999	201.0
1.92	1.92	213.0

